Hybrid finite element implementation of two-potential constitutive modeling of dielectric elastomers

Dielectric elastomers are increasingly studied for their potential in soft robotics, actuators, and haptic devices. Under time-dependent loading, they dissipate energy via viscous deformation and friction in electric polarization. However, most constitutive models and finite element (FE) implementations consider only mechanical dissipation because mechanical relaxation times are much larger than electric ones. Accounting for electric dissipation is crucial when dealing with alternating electric fields. Ghosh et al. (2021) proposed a fully coupled three-dimensional constitutive model for isotropic, incompressible dielectric elastomers. We critically investigate their numerical scheme for solving the initial boundary value problem (IBVP) describing the time-dependent behavior. We find that their fifth-order explicit Runge-Kutta time discretization may require excessively small or unphysical time steps for realistic simulations due to the stark contrast in mechanical and electric relaxation times. To address this, we present a stable implicit time-integration algorithm that overcomes these constraints. We implement this algorithm with a conforming FE discretization to solve the IBVP and present the mixed-FE formulation implemented in FEniCSx. We demonstrate that the scheme is robust, accurate, and capable of handling finite deformations, incompressibility, and general time-dependent loading. Finally, we validate our code against experimental data for VHB 4910 under complex time-dependent electromechanical loading, as studied by Hossain et al. (2015).

==> data/experiments_0.01.txt <==
1.013274336283185750e+00 6.350671675049346376e-02
1.017699115044247815e+00 1.450308779525046887e-01
1.035398230088495630e+00 2.553001846310558598e-01
1.053097345132743445e+00 3.703656543791513656e-01
1.084070796460177011e+00 5.093801065342415946e-01
1.128318584070796549e+00 6.915281933745036635e-01
1.181415929203539772e+00 8.592665690456482430e-01
1.230088495575221152e+00 9.550731096538698228e-01
1.300884955752212413e+00 1.098788226056323092e+00
1.358407079646017923e+00 1.184981218564971073e+00
1.460176991150442527e+00 1.280660427410284186e+00
1.584070796460177011e+00 1.352305766006663745e+00
1.716814159292035402e+00 1.414337556503469706e+00
1.796460176991150348e+00 1.438127374206829234e+00
1.876106194690265738e+00 1.461917191910188318e+00
1.969026548672566435e+00 1.471286687464187892e+00
2.079646017699115390e+00 1.495002228305850833e+00
2.221238938053097467e+00 1.504255003077183961e+00
2.340707964601770108e+00 1.503968506610640299e+00
2.486725663716814250e+00 1.518006833471275963e+00
2.592920353982301140e+00 1.512956006875914916e+00
2.672566371681416086e+00 1.517561172301096883e+00
2.761061946902655162e+00 1.531737441904882813e+00
2.867256637168141609e+00 1.521890452239977876e+00
2.955752212389380684e+00 1.536066721843763805e+00
3.070796460176991260e+00 1.521402347148829604e+00
3.230088495575221597e+00 1.545001167207826542e+00
3.389380530973451489e+00 1.535026845780012916e+00
3.464601769911504370e+00 1.534846459115893014e+00
3.548672566371681381e+00 1.539441013560832516e+00
3.654867256637168271e+00 1.529594023895927135e+00
3.756637168141593097e+00 1.538942297489441779e+00
3.853982300884956302e+00 1.533912692854565663e+00
3.973451327433628499e+00 1.533626196388022001e+00
3.902654867256636795e+00 1.428280384541923631e+00
3.845132743362831729e+00 1.370864370450541880e+00
3.778761061946902533e+00 1.279896436832834494e+00
3.721238938053097467e+00 1.236868911950085526e+00
3.659292035398230336e+00 1.174667345769401905e+00
3.592920353982301140e+00 1.122068716708049418e+00
3.526548672566371501e+00 1.074266250716241045e+00
3.460176991150442305e+00 1.036056110863521340e+00
3.380530973451327359e+00 9.930816408819842511e-01
3.238938053097345282e+00 9.118864200674856590e-01
3.128318584070796771e+00 8.402092485303791491e-01
3.022123893805309880e+00 7.829099552216631785e-01
2.920353982300885054e+00 7.399885401413379693e-01
2.836283185840708043e+00 6.874323550009546757e-01
2.787610619469026663e+00 6.491797712272657783e-01
2.712389380530973337e+00 5.966023641263977773e-01
2.597345132743363205e+00 5.489166189172554056e-01
2.526548672566371945e+00 4.963286008361453838e-01
2.486725663716814250e+00 4.724432843106041169e-01
2.376106194690265294e+00 3.863776235648646029e-01
2.300884955752212413e+00 3.385963795335409365e-01
2.203539823008849652e+00 2.620912119861631417e-01
2.097345132743362761e+00 1.664226141210924936e-01
2.044247787610619760e+00 9.460749984083527409e-02
1.977876106194690564e+00 5.160119691857101287e-02
1.938053097345132869e+00 1.332739118439763004e-02


==> data/experiments_0.01_4.txt <==
1.005830903790087438e+00 1.361588591480522581e-02
1.011661807580174877e+00 1.380585201113415650e-01
1.034985422740524852e+00 3.134308668522352015e-01
1.058309037900874605e+00 5.227398651768395688e-01
1.104956268221574334e+00 7.490501695183571229e-01
1.174927113702624037e+00 1.014986214265926279e+00
1.268221574344023495e+00 1.207425827473846747e+00
1.384839650145772705e+00 1.394242312309539322e+00
1.495626822157434477e+00 1.479240597337836194e+00
1.623906705539358786e+00 1.558607508937641217e+00
1.804664723032070039e+00 1.632392517446539237e+00
1.944606413994169225e+00 1.649558724588736869e+00
2.096209912536443287e+00 1.683709747635317999e+00
2.276967930029154985e+00 1.712245887365935415e+00
2.440233236151603702e+00 1.746413400525045123e+00
2.638483965014577493e+00 1.763662058229885421e+00
2.825072886297376407e+00 1.786550334419482189e+00
2.994169096209912340e+00 1.826382201232141345e+00
3.198250728862974235e+00 1.854951321187815916e+00
3.373177842565597828e+00 1.883479215862169154e+00
3.530612244897959329e+00 1.928950701159585002e+00
3.740524781341107996e+00 1.957528066171523751e+00
3.857142857142856762e+00 1.985973510283234100e+00
4.037900874635568904e+00 2.037134084402992151e+00
4.183673469387755084e+00 2.082589079587878977e+00
4.387755102040816979e+00 2.133782633932693962e+00
4.533527696793003159e+00 2.179237629117581232e+00
4.667638483965014906e+00 2.207707808398084559e+00
4.790087463556852221e+00 2.275754257747054865e+00
4.953352769679301382e+00 2.343858422489875082e+00
4.918367346938776308e+00 2.275935648984868998e+00
4.860058309037901481e+00 2.179699352268380075e+00
4.772594752186589240e+00 2.072109613075999945e+00
4.696793002915452320e+00 1.981504689788003093e+00
4.609329446064140079e+00 1.890883276387478107e+00
4.516034985422741066e+00 1.800253617930688943e+00
4.387755102040816979e+00 1.675637837552603537e+00
4.288629737609329418e+00 1.596312151234120069e+00
4.206997084548104837e+00 1.533979525876284944e+00
4.090379008746356071e+00 1.443316887194438403e+00
3.979591836734694077e+00 1.369630819360711405e+00
3.862973760932944423e+00 1.284624289276150133e+00
3.787172011661807502e+00 1.233612126169149059e+00
3.717201166180758243e+00 1.188264316715697211e+00
3.653061224489796643e+00 1.142924752318509984e+00
3.577259475218658835e+00 1.097568697808794180e+00
3.483965014577259822e+00 1.012595147949289398e+00
3.349854227405248075e+00 9.219077740986505454e-01
3.256559766763849062e+00 8.765269844201415417e-01
3.145772594752187068e+00 8.028409165864149877e-01
3.064139941690962488e+00 7.461643998258642441e-01
2.988338192419825567e+00 6.838400195242932966e-01
2.865889212827988253e+00 5.988252443834678473e-01
2.784256559766763672e+00 5.251804018310619604e-01
2.690962099125364659e+00 4.458629605688431141e-01
2.556851311953352912e+00 3.495194781209187695e-01
2.446064139941690918e+00 2.645211930926216759e-01
2.341107871720116584e+00 1.682189359260184425e-01
2.241982507288629911e+00 5.495659802382490966e-02
2.195335276967930405e+00 1.529787739271526448e-02


==> data/experiments_0.05.txt <==
1.000000000000000000e+00 1.171171171171172531e-01
1.006736526946107713e+00 2.372372372372377747e-01
1.013473053892215647e+00 3.873873873873878715e-01
1.031437125748503103e+00 5.900900900900905022e-01
1.067365269461077792e+00 7.702702702702706183e-01
1.085329341317365248e+00 9.504504504504502904e-01
1.125748502994011968e+00 1.160660660660660870e+00
1.170658682634730496e+00 1.355855855855856440e+00
1.222305389221556737e+00 1.551051051051051122e+00
1.278443113772455009e+00 1.731231231231231238e+00
1.345808383233532801e+00 1.873873873873873830e+00
1.444610778443113697e+00 2.091591591591591470e+00
1.534431137724550975e+00 2.211711711711711548e+00
1.637724550898203457e+00 2.301801801801802050e+00
1.714071856287425089e+00 2.384384384384384603e+00
1.794910179640718528e+00 2.414414414414414622e+00
1.857784431137724290e+00 2.451951951951952147e+00
2.050898203592814273e+00 2.527027027027027195e+00
2.203592814371257091e+00 2.594594594594594739e+00
2.288922155688622340e+00 2.602102102102102243e+00
2.396706586826346630e+00 2.624624624624624758e+00
2.517964071856287234e+00 2.639639639639639768e+00
2.648203592814370566e+00 2.669669669669669787e+00
2.791916167664670212e+00 2.692192192192192302e+00
2.944610778443113475e+00 2.722222222222222321e+00
3.142215568862274822e+00 2.752252252252252340e+00
3.258982035928143617e+00 2.782282282282282360e+00
3.380239520958083332e+00 2.782282282282282360e+00
3.582335329341316488e+00 2.804804804804804874e+00
3.654191616766466311e+00 2.812312312312312379e+00
3.779940119760478723e+00 2.819819819819819884e+00
3.883233532934131205e+00 2.834834834834834894e+00
3.968562874251496453e+00 2.857357357357357408e+00
4.017964071856287234e+00 2.752252252252252340e+00
3.995508982035927303e+00 2.632132132132132263e+00
3.937125748502993794e+00 2.512012012012012185e+00
3.842814371257484041e+00 2.406906906906907118e+00
3.752994011976047872e+00 2.271771771771772030e+00
3.681137724550898049e+00 2.166666666666666963e+00
3.618263473053891843e+00 2.076576576576576461e+00
3.528443113772454787e+00 1.993993993993994351e+00
3.425149700598802305e+00 1.911411411411411354e+00
3.348802395209580673e+00 1.806306306306306730e+00
3.236526946107783687e+00 1.693693693693693714e+00
3.151197604790418438e+00 1.611111111111111160e+00
3.097305389221556737e+00 1.536036036036036112e+00
3.029940119760478723e+00 1.475975975975976073e+00
2.931137724550898049e+00 1.385885885885886459e+00
2.823353293413172871e+00 1.250750750750750928e+00
2.729041916167664006e+00 1.168168168168167931e+00
2.625748502994011524e+00 1.025525525525525783e+00
2.464071856287424644e+00 8.753753753753756861e-01
2.392215568862275266e+00 7.702702702702706183e-01
2.329341317365269504e+00 6.651651651651655506e-01
2.270958083832335106e+00 6.126126126126130167e-01
2.208083832335328900e+00 5.225225225225229586e-01
2.145209580838323138e+00 4.399399399399404054e-01
2.037425149700598404e+00 2.597597597597602892e-01
1.947604790419161569e+00 1.396396396396397677e-01
1.902694610778442819e+00 1.951951951952057840e-02


==> data/simulations_0.01.txt <==
1.000000000000000000e+00 5.467258339119472968e-03
1.004709576138147487e+00 3.123444355860367783e-02
1.009419152276295195e+00 5.616398495326473117e-02
1.014128728414442682e+00 8.025892680308634175e-02
1.018838304552590168e+00 1.035210227314868475e-01
1.023547880690737877e+00 1.259509706924746841e-01
1.028257456828885363e+00 1.475486034833292659e-01
1.032967032967033072e+00 1.683130442072398592e-01
1.037676609105180559e+00 1.882428338318736794e-01
1.042386185243328045e+00 2.073360363292488795e-01
1.047095761381475754e+00 2.255903256507552079e-01
1.051805337519623240e+00 2.430030578689654219e-01
1.056514913657770727e+00 2.595713311208380780e-01
1.061224489795918435e+00 2.752920354551566251e-01
1.065934065934065922e+00 2.901618942776441057e-01
1.070643642072213408e+00 3.041774987691763243e-01
1.075353218210360895e+00 3.173353364031996637e-01
1.080062794348508604e+00 3.296318144913681358e-01
1.084772370486656312e+00 3.410632795291493324e-01
1.089481946624803799e+00 3.516260329866251477e-01
1.094191522762951285e+00 3.613163440870471033e-01
1.098901098901098994e+00 3.804483091435981734e-01
1.103610675039246480e+00 3.994595134292827088e-01
1.108320251177393967e+00 4.181968180520612144e-01
1.113029827315541676e+00 4.366630637197354559e-01
1.117739403453689162e+00 4.548610954958586250e-01
1.122448979591836649e+00 4.727937652182976347e-01
1.127158555729984135e+00 4.904639329985672203e-01
1.131868131868131844e+00 5.078744679561778552e-01
1.136577708006279330e+00 5.250282483205780393e-01
1.141287284144427039e+00 5.419281610146632344e-01
1.145996860282574747e+00 5.585771008176767527e-01
1.150706436420722234e+00 5.749779691913545765e-01
1.155416012558869721e+00 5.911336728410809815e-01
1.160125588697017207e+00 6.070471220732802653e-01
1.164835164835164916e+00 6.227212290011936435e-01
1.169544740973312402e+00 6.381589056432779294e-01
1.174254317111459889e+00 6.533630619516570537e-01
1.178963893249607597e+00 6.683366038021467670e-01
1.183673469387755084e+00 6.830824309723049215e-01
1.188383045525902570e+00 6.976034351296027669e-01
1.193092621664050279e+00 7.119024978480529287e-01
1.197802197802197766e+00 7.259824886684498324e-01
1.202511773940345474e+00 7.398462632146320939e-01
1.207221350078492961e+00 7.534966613758593557e-01
1.211930926216640669e+00 7.669365055634308481e-01
1.216640502354788156e+00 7.801685990479643174e-01
1.221350078492935642e+00 7.931957243823741788e-01
1.226059654631083129e+00 8.060206419143391976e-01
1.230769230769230616e+00 8.186460883910545716e-01
1.235478806907378324e+00 8.310747756581553514e-01
1.240188383045525811e+00 8.433093894539852586e-01
1.244897959183673519e+00 8.553525882997057295e-01
1.249607535321821006e+00 8.672070024851986636e-01
1.254317111459968714e+00 8.788752331502381887e-01
1.259026687598116201e+00 8.903598514599476710e-01
1.263736263736263687e+00 9.016633978732259136e-01
1.268445839874411396e+00 9.127883815024593339e-01
1.273155416012558883e+00 9.237372795625338195e-01
1.277864992150706369e+00 9.345125369069483545e-01
1.282574568288854078e+00 9.451165656485016608e-01
1.287284144427001564e+00 9.555517448618917609e-01
1.291993720565149051e+00 9.658204203653435460e-01
1.296703296703296759e+00 9.759249045781945853e-01
1.301412872841444246e+00 9.858674764512581623e-01
1.306122448979591955e+00 9.956503814666266550e-01
1.310832025117739441e+00 1.005275831703476896e+00
1.315541601255887150e+00 1.014746005966372433e+00
1.320251177394034636e+00 1.024063049972445683e+00
1.324960753532182123e+00 1.033229076593842999e+00
1.329670329670329609e+00 1.042246166151743481e+00
1.334379905808477096e+00 1.051116366758270360e+00
1.339089481946624804e+00 1.059841694702610582e+00
1.343799058084772291e+00 1.068424134877677956e+00
1.348508634222919778e+00 1.076865641243687000e+00
1.353218210361067486e+00 1.085168137325063009e+00
1.357927786499215195e+00 1.093333516737160060e+00
1.362637362637362681e+00 1.101363643739371012e+00
1.367346938775510168e+00 1.109260353811234889e+00
1.372056514913657876e+00 1.117025454248332661e+00
1.376766091051805363e+00 1.124660724774790843e+00
1.381475667189953072e+00 1.132167918169376009e+00
1.386185243328100558e+00 1.139548760902260316e+00
1.390894819466248045e+00 1.146804953779696934e+00
1.395604395604395531e+00 1.153938172593936384e+00
1.400313971742543018e+00 1.160950068775889354e+00
1.405023547880690726e+00 1.167842270048162101e+00
1.409733124018838213e+00 1.174616381076242444e+00
1.414442700156985699e+00 1.181273984115748465e+00
1.419152276295133630e+00 1.187816639653811013e+00
1.423861852433281117e+00 1.194245887042779897e+00
1.428571428571428603e+00 1.200563245124620204e+00
1.433281004709576090e+00 1.206770212844469725e+00
1.437990580847724020e+00 1.212868269851985703e+00
1.442700156985871507e+00 1.218858877089244785e+00
1.447409733124018993e+00 1.224743477364086175e+00
1.452119309262166480e+00 1.230523495907908105e+00
1.456828885400313967e+00 1.236200340917064100e+00
1.461538461538461453e+00 1.241775404077117173e+00
1.466248037676609162e+00 1.247250061069320681e+00
1.470957613814756648e+00 1.252625672058812034e+00
1.475667189952904135e+00 1.257903582164100476e+00
1.480376766091051621e+00 1.263085121907530306e+00
1.485086342229199552e+00 1.268171607646498167e+00
1.489795918367347038e+00 1.273164341985282277e+00
1.494505494505494525e+00 1.278064614167439883e+00
1.499215070643642012e+00 1.282873700448779131e+00
1.503924646781789498e+00 1.287592864451009511e+00
1.508634222919937207e+00 1.292223357496230296e+00
1.513343799058084915e+00 1.296766418922467023e+00
1.518053375196232402e+00 1.301223276380548244e+00
1.522762951334379888e+00 1.305595146112640714e+00
1.527472527472527597e+00 1.309883233212813192e+00
1.532182103610675084e+00 1.314088731870054705e+00
1.536891679748822570e+00 1.318212825594195392e+00
1.541601255886970057e+00 1.322256687425210187e+00
1.546310832025117543e+00 1.326221480126435370e+00
1.551020408163265030e+00 1.330108356362216027e+00
1.555729984301412960e+00 1.333918458860567924e+00
1.560439560439560447e+00 1.337652920561416714e+00
1.565149136577707933e+00 1.341312864751008860e+00
1.569858712715855642e+00 1.344899405183106245e+00
1.574568288854003129e+00 1.348413646187573312e+00
1.579277864992150837e+00 1.351856682766962470e+00
1.583987441130298324e+00 1.355229600681734814e+00
1.588697017268446032e+00 1.358533476524727446e+00
1.593406593406593519e+00 1.361769377785485124e+00
1.598116169544741005e+00 1.364938362905067981e+00
1.602825745682888492e+00 1.368041481321953468e+00
1.607535321821035978e+00 1.371079773509618960e+00
1.612244897959183465e+00 1.374054271006403427e+00
1.616954474097331174e+00 1.376965996438230588e+00
1.621664050235478660e+00 1.379815963534745782e+00
1.626373626373626369e+00 1.382605177139445640e+00
1.631083202511774077e+00 1.385334633214312161e+00
1.635792778649921564e+00 1.388005318839497626e+00
1.640502354788069272e+00 1.390618212208558413e+00
1.645211930926216537e+00 1.393174282619725757e+00
1.649921507064364468e+00 1.395674490463703288e+00
1.654631083202511954e+00 1.398119787208418785e+00
1.659340659340659441e+00 1.400511115381208649e+00
1.664050235478806927e+00 1.402849408548811905e+00
1.668759811616954414e+00 1.405135591295609609e+00
1.673469387755101900e+00 1.407370579200470706e+00
1.678178963893249609e+00 1.409555278812573365e+00
1.682888540031397095e+00 1.411690587626553528e+00
1.687598116169544804e+00 1.413777394057299519e+00
1.692307692307692513e+00 1.415816577414695576e+00
1.697017268445839999e+00 1.417809007878622962e+00
1.701726844583987486e+00 1.419755546474465557e+00
1.706436420722134972e+00 1.421657045049391943e+00
1.711145996860282903e+00 1.423514346249640461e+00
1.715855572998430389e+00 1.425328283499030846e+00
1.720565149136577876e+00 1.427099680978906271e+00
1.725274725274725363e+00 1.428829353609682995e+00
1.729984301412872849e+00 1.430518107034193243e+00
1.734693877551020336e+00 1.432166737602961426e+00
1.739403453689168044e+00 1.433776032361565811e+00
1.744113029827315531e+00 1.435346769040201753e+00
1.748822605965463017e+00 1.436879716045572186e+00
1.753532182103610504e+00 1.438375632455192399e+00
1.758241758241757990e+00 1.439835268014198144e+00
1.762951334379905921e+00 1.441259363134738347e+00
1.767660910518053408e+00 1.442648648898007702e+00
1.772370486656201338e+00 1.444003847058976220e+00
1.777080062794348381e+00 1.445325670053845268e+00
1.781789638932496311e+00 1.446614821010286711e+00
1.786499215070643798e+00 1.447871993760449838e+00
1.791208791208791284e+00 1.449097872856786706e+00
1.795918367346938771e+00 1.450293133590665695e+00
1.800627943485086480e+00 1.451458442013799699e+00
1.805337519623233966e+00 1.452594454962452986e+00
1.810047095761381453e+00 1.453701820084422058e+00
1.814756671899528939e+00 1.454781175868763654e+00
1.819466248037676426e+00 1.455833151678235682e+00
1.824175824175824356e+00 1.456858367784410468e+00
1.828885400313971621e+00 1.457857435405431890e+00
1.833594976452119329e+00 1.458830956746357543e+00
1.838304552590266816e+00 1.459779525042034232e+00
1.843014128728414525e+00 1.460703724602461673e+00
1.847723704866562233e+00 1.461604130860580275e+00
1.852433281004709498e+00 1.462481310422408143e+00
1.857142857142857206e+00 1.463335821119496893e+00
1.861852433281004915e+00 1.464168212063589936e+00
1.866562009419152401e+00 1.464979023703461003e+00
1.871271585557299888e+00 1.465768787883828139e+00
1.875981161695447375e+00 1.466538027906283848e+00
1.880690737833594861e+00 1.467287258592167243e+00
1.885400313971742348e+00 1.468016986347291164e+00
1.890109890109890056e+00 1.468727709228461409e+00
1.894819466248037543e+00 1.469419917011700605e+00
1.899529042386185251e+00 1.470094091262104330e+00
1.904238618524332960e+00 1.470750705405239556e+00
1.908948194662480446e+00 1.471390224800028568e+00
1.913657770800627933e+00 1.472013106813021110e+00
1.918367346938775642e+00 1.472619800893973485e+00
1.923076923076923350e+00 1.473210748652684421e+00
1.927786499215070837e+00 1.473786383936978250e+00
1.932496075353218323e+00 1.474347132911776548e+00
1.937205651491365810e+00 1.474893414139183179e+00
1.941915227629513296e+00 1.475425638659497274e+00
1.946624803767660783e+00 1.475944210073097063e+00
1.951334379905808492e+00 1.476449524623105525e+00
1.956043956043955978e+00 1.476941971278774801e+00
1.960753532182103465e+00 1.477421931819524081e+00
1.965463108320250951e+00 1.477889780919558138e+00
1.970172684458398882e+00 1.478345886232989237e+00
1.974882260596546368e+00 1.478790608479417790e+00
1.979591836734694077e+00 1.479224301529896701e+00
1.984301412872841341e+00 1.479647312493208799e+00
1.989010989010989272e+00 1.480059981802423152e+00
1.993720565149136759e+00 1.480462643301630798e+00
1.998430141287284245e+00 1.480855624332851006e+00
2.003139717425431954e+00 1.481239245823011030e+00
2.007849293563579440e+00 1.481613822370971389e+00
2.012558869701726927e+00 1.481979662334528935e+00
2.017268445839874413e+00 1.482337067917364637e+00
2.021978021978021900e+00 1.482686335255870791e+00
2.026687598116169386e+00 1.483027754505817031e+00
2.031397174254317317e+00 1.483361609928815827e+00
2.036106750392464360e+00 1.483688179978537303e+00
2.040816326530612290e+00 1.484007737386637160e+00
2.045525902668759777e+00 1.484320549248347998e+00
2.050235478806907263e+00 1.484626877107709353e+00
2.054945054945055194e+00 1.484926977042394292e+00
2.059654631083202680e+00 1.485221099748088580e+00
2.064364207221350167e+00 1.485509490622410445e+00
2.069073783359497654e+00 1.485792389848314299e+00
2.073783359497645140e+00 1.486070032476970892e+00
2.078492935635792627e+00 1.486342648510077691e+00
2.083202511773940113e+00 1.486610462981586611e+00
2.087912087912088044e+00 1.486873696038808479e+00
2.092621664050235530e+00 1.487132563022888654e+00
2.097331240188383017e+00 1.487387274548617189e+00
2.102040816326530503e+00 1.487638036583552203e+00
2.106750392464678434e+00 1.487885050526445374e+00
2.111459968602825921e+00 1.488128513284947774e+00
2.116169544740973407e+00 1.488368617352570311e+00
2.120879120879120894e+00 1.488605550884897433e+00
2.125588697017268824e+00 1.488839497775025000e+00
2.130298273155416311e+00 1.489070637728214130e+00
2.135007849293563797e+00 1.489299146335756108e+00
2.139717425431711284e+00 1.489525195148022840e+00
2.144427001569858771e+00 1.489748951746700856e+00
2.149136577708006257e+00 1.489970579816197516e+00
2.153846153846153744e+00 1.490190239214211010e+00
2.158555729984301230e+00 1.490408086041458802e+00
2.163265306122448717e+00 1.490624272710550979e+00
2.167974882260596203e+00 1.490838948014011844e+00
2.172684458398743690e+00 1.491052257191436414e+00
2.177394034536891620e+00 1.491264341995785836e+00
2.182103610675039107e+00 1.491475340758814383e+00
2.186813186813187038e+00 1.491685388455615158e+00
2.191522762951334524e+00 1.491894616768312254e+00
2.196232339089482011e+00 1.492103154148859190e+00
2.200941915227629497e+00 1.492311125880976475e+00
2.205651491365776984e+00 1.492518654141207657e+00
2.210361067503924914e+00 1.492725858059104516e+00
2.215070643642072401e+00 1.492932853776541391e+00
2.219780219780219888e+00 1.493139754506154437e+00
2.224489795918367374e+00 1.493346670588920233e+00
2.229199372056514861e+00 1.493553709550864417e+00
2.233908948194662347e+00 1.493760976158906795e+00
2.238618524332810278e+00 1.493968572475854906e+00
2.243328100470957320e+00 1.494176597914539828e+00
2.248037676609105251e+00 1.494385149291108439e+00
2.252747252747252737e+00 1.494594320877459026e+00
2.257456828885400668e+00 1.494804204452858443e+00
2.262166405023548155e+00 1.495014889354707055e+00
2.266875981161695197e+00 1.495226462528491007e+00
2.271585557299843128e+00 1.495439008576908479e+00
2.276295133437990614e+00 1.495652609808180822e+00
2.281004709576138101e+00 1.495867346283560773e+00
2.285714285714285587e+00 1.496083295864039098e+00
2.290423861852433074e+00 1.496300534256262971e+00
2.295133437990580560e+00 1.496519135057659433e+00
2.299843014128728491e+00 1.496739169800794578e+00
2.304552590266875978e+00 1.496960707996955797e+00
2.309262166405023464e+00 1.497183817178974197e+00
2.313971742543170951e+00 1.497408562943296495e+00
2.318681318681318881e+00 1.497635008991312189e+00
2.323390894819466368e+00 1.497863217169942196e+00
2.328100470957613854e+00 1.498093247511502746e+00
2.332810047095761785e+00 1.498325158272848734e+00
2.337519623233908828e+00 1.498559005973811420e+00
2.342229199372056758e+00 1.498794845434931355e+00
2.346938775510204245e+00 1.499032729814496312e+00
2.351648351648351731e+00 1.499272710644903972e+00
2.356357927786499218e+00 1.499514837868345829e+00
2.361067503924646704e+00 1.499759159871824288e+00
2.365777080062794191e+00 1.500005723521518508e+00
2.370486656200941677e+00 1.500254574196500101e+00
2.375196232339089608e+00 1.500505755821809561e+00
2.379905808477236651e+00 1.500759310900907195e+00
2.384615384615385025e+00 1.501015280547506547e+00
2.389324960753532068e+00 1.501273704516786101e+00
2.394034536891679554e+00 1.501534621236014333e+00
2.398744113029827485e+00 1.501798067834572370e+00
2.403453689167974971e+00 1.502064080173392879e+00
2.408163265306122458e+00 1.502332692873832309e+00
2.412872841444269945e+00 1.502603939345966699e+00
2.417582417582417431e+00 1.502877851816341481e+00
2.422291993720565362e+00 1.503154461355164173e+00
2.427001569858712848e+00 1.503433797902963054e+00
2.431711145996860335e+00 1.503715890296715374e+00
2.436420722135007821e+00 1.504000766295449765e+00
2.441130298273155752e+00 1.504288452605340609e+00
2.445839874411302794e+00 1.504578974904291488e+00
2.450549450549450281e+00 1.504872357866033461e+00
2.455259026687598656e+00 1.505168625183717079e+00
2.459968602825746142e+00 1.505467799593043887e+00
2.464678178963893629e+00 1.505769902894915413e+00
2.469387755102041115e+00 1.506074955977621865e+00
2.474097331240188602e+00 1.506382978838574083e+00
2.478806907378336088e+00 1.506693990605592059e+00
2.483516483516483575e+00 1.507008009557749162e+00
2.488226059654631062e+00 1.507325053145788241e+00
2.492935635792778548e+00 1.507645138012111419e+00
2.497645211930926035e+00 1.507968280010357098e+00
2.502354788069073521e+00 1.508294494224562632e+00
2.507064364207221008e+00 1.508623794987933309e+00
2.511773940345368938e+00 1.508956195901206776e+00
2.516483516483516425e+00 1.509291709850642871e+00
2.521193092621663912e+00 1.509630349025623097e+00
2.525902668759811842e+00 1.509972124935885507e+00
2.530612244897958885e+00 1.510317048428382991e+00
2.535321821036106815e+00 1.510665129703804066e+00
2.540031397174254302e+00 1.511016378332711518e+00
2.544740973312402232e+00 1.511370803271363306e+00
2.549450549450549719e+00 1.511728412877175964e+00
2.554160125588697206e+00 1.512089214923868274e+00
2.558869701726844692e+00 1.512453216616267637e+00
2.563579277864992179e+00 1.512820424604805813e+00
2.568288854003139665e+00 1.513190844999698248e+00
2.572998430141287152e+00 1.513564483384809867e+00
2.577708006279434638e+00 1.513941344831230218e+00
2.582417582417582125e+00 1.514321433910545522e+00
2.587127158555729611e+00 1.514704754707820067e+00
2.591836734693877986e+00 1.515091310834300931e+00
2.596546310832025473e+00 1.515481105439834053e+00
2.601255886970172515e+00 1.515874141225016070e+00
2.605965463108320446e+00 1.516270420453075918e+00
2.610675039246467932e+00 1.516669944961488659e+00
2.615384615384615419e+00 1.517072716173341940e+00
2.620094191522762905e+00 1.517478735108441334e+00
2.624803767660910392e+00 1.517888002394178093e+00
2.629513343799057878e+00 1.518300518276144651e+00
2.634222919937205809e+00 1.518716282628522318e+00
2.638932496075353296e+00 1.519135294964234495e+00
2.643642072213500782e+00 1.519557554444867398e+00
2.648351648351648713e+00 1.519983059890374744e+00
2.653061224489795755e+00 1.520411809788560609e+00
2.657770800627943242e+00 1.520843802304352455e+00
2.662480376766091172e+00 1.521279035288856551e+00
2.667189952904239103e+00 1.521717506288218003e+00
2.671899529042386590e+00 1.522159212552274488e+00
2.676609105180534076e+00 1.522604151043017051e+00
2.681318681318681563e+00 1.523052318442852160e+00
2.686028257456829049e+00 1.523503711162683238e+00
2.690737833594976536e+00 1.523958325349799914e+00
2.695447409733124022e+00 1.524416156895596952e+00
2.700156985871271509e+00 1.524877201443101127e+00
2.704866562009418995e+00 1.525341454394340213e+00
2.709576138147566482e+00 1.525808910917532790e+00
2.714285714285713969e+00 1.526279565954117290e+00
2.718995290423861455e+00 1.526753414225612948e+00
2.723704866562009386e+00 1.527230450240328663e+00
2.728414442700157316e+00 1.527710668299911978e+00
2.733124018838304803e+00 1.528194062505742856e+00
2.737833594976451845e+00 1.528680626765187123e+00
2.742543171114599776e+00 1.529170354797698472e+00
2.747252747252747263e+00 1.529663240140773039e+00
2.751962323390894749e+00 1.530159276155773629e+00
2.756671899529042680e+00 1.530658456033613835e+00
2.761381475667190166e+00 1.531160772800303160e+00
2.766091051805337653e+00 1.531666219322369127e+00
2.770800627943485139e+00 1.532174788312144598e+00
2.775510204081632626e+00 1.532686472332935868e+00
2.780219780219780112e+00 1.533201263804063519e+00
2.784929356357927599e+00 1.533719155005784263e+00
2.789638932496075086e+00 1.534240138084096872e+00
2.794348508634222572e+00 1.534764205055432873e+00
2.799058084772370947e+00 1.535291347811232887e+00
2.803767660910518433e+00 1.535821558122414610e+00
2.808477237048665920e+00 1.536354827643736876e+00
2.813186813186813406e+00 1.536891147918049816e+00
2.817896389324960893e+00 1.537430510380452420e+00
2.822605965463108380e+00 1.537972906362341075e+00
2.827315541601255866e+00 1.538518327095364624e+00
2.832025117739403353e+00 1.539066763715281727e+00
2.836734693877550839e+00 1.539618207265725180e+00
2.841444270015698326e+00 1.540172648701870317e+00
2.846153846153846256e+00 1.540730078894020805e+00
2.850863422291993743e+00 1.541290488631098077e+00
2.855572998430141674e+00 1.541853868624050605e+00
2.860282574568288716e+00 1.542420209509176132e+00
2.864992150706436203e+00 1.542989501851364853e+00
2.869701726844584133e+00 1.543561736147258001e+00
2.874411302982731620e+00 1.544136902828326940e+00
2.879120879120879550e+00 1.544714992263885422e+00
2.883830455259027037e+00 1.545295994764011471e+00
2.888540031397174523e+00 1.545879900582409761e+00
2.893249607535322010e+00 1.546466699919191390e+00
2.897959183673469497e+00 1.547056382923588158e+00
2.902668759811616983e+00 1.547648939696604220e+00
2.907378335949764470e+00 1.548244360293585142e+00
2.912087912087911956e+00 1.548842634726737222e+00
2.916797488226059443e+00 1.549443752967573529e+00
2.921507064364206929e+00 1.550047704949297778e+00
2.926216640502355304e+00 1.550654480569133575e+00
2.930926216640501902e+00 1.551264069690581948e+00
2.935635792778650277e+00 1.551876462145635571e+00
2.940345368916797764e+00 1.552491647736918612e+00
2.945054945054945250e+00 1.553109616239785939e+00
2.949764521193092737e+00 1.553730357404359053e+00
2.954474097331240223e+00 1.554353860957510047e+00
2.959183673469387710e+00 1.554980116604793183e+00
2.963893249607535196e+00 1.555609114032330043e+00
2.968602825745683127e+00 1.556240842908635402e+00
2.973312401883830614e+00 1.556875292886403361e+00
2.978021978021978100e+00 1.557512453604243507e+00
2.982731554160125587e+00 1.558152314688364903e+00
2.987441130298273073e+00 1.558794865754223213e+00
2.992150706436420560e+00 1.559440096408119869e+00
2.996860282574568046e+00 1.560087996248750830e+00
3.001569858712715533e+00 1.560738554868728256e+00
3.006279434850863908e+00 1.561391761856044447e+00
3.010989010989011394e+00 1.562047606795507582e+00
3.015698587127158881e+00 1.562706079270131498e+00
3.020408163265306367e+00 1.563367168862485279e+00
3.025117739403453854e+00 1.564030865156012196e+00
3.029827315541601340e+00 1.564697157736308242e+00
3.034536891679748827e+00 1.565366036192362253e+00
3.039246467817896313e+00 1.566037490117760500e+00
3.043956043956043800e+00 1.566711509111864409e+00
3.048665620094191286e+00 1.567388082780944991e+00
3.053375196232338773e+00 1.568067200739292399e+00
3.058084772370486704e+00 1.568748852610285294e+00
3.062794348508634634e+00 1.569433028027442001e+00
3.067503924646781677e+00 1.570119716635423268e+00
3.072213500784929163e+00 1.570808908091023026e+00
3.076923076923077094e+00 1.571500592064115187e+00
3.081632653061224580e+00 1.572194758238582679e+00
3.086342229199372067e+00 1.572891396313212509e+00
3.091051805337519998e+00 1.573590496002569505e+00
3.095761381475667484e+00 1.574292047037835429e+00
3.100470957613814971e+00 1.574996039167628314e+00
3.105180533751962457e+00 1.575702462158794281e+00
3.109890109890109944e+00 1.576411305797180473e+00
3.114599686028257430e+00 1.577122559888371578e+00
3.119309262166404917e+00 1.577836214258413694e+00
3.124018838304552403e+00 1.578552258754512216e+00
3.128728414442699890e+00 1.579270683245705742e+00
3.133437990580848265e+00 1.579991477623521101e+00
3.138147566718994863e+00 1.580714631802601522e+00
3.142857142857143238e+00 1.581440135721323026e+00
3.147566718995290724e+00 1.582167979342378183e+00
3.152276295133438211e+00 1.582898152653355650e+00
3.156985871271585697e+00 1.583630645667283510e+00
3.161695447409733184e+00 1.584365448423169065e+00
3.166405023547880671e+00 1.585102550986506209e+00
3.171114599686028157e+00 1.585841943449779023e+00
3.175824175824175644e+00 1.586583615932934288e+00
3.180533751962323574e+00 1.587327558583847109e+00
3.185243328100471061e+00 1.588073761578763676e+00
3.189952904238618547e+00 1.588822215122732251e+00
3.194662480376766034e+00 1.589572909450013283e+00
3.199372056514913965e+00 1.590325834824478646e+00
3.204081632653061007e+00 1.591080981539992667e+00
3.208791208791208494e+00 1.591838339920781387e+00
3.213500784929356868e+00 1.592597900321783166e+00
3.218210361067504355e+00 1.593359653128989084e+00
3.222919937205651841e+00 1.594123588759768229e+00
3.227629513343799328e+00 1.594889697663179895e+00
3.232339089481946814e+00 1.595657970320272456e+00
3.237048665620094301e+00 1.596428397244367137e+00
3.241758241758241788e+00 1.597200968981338454e+00
3.246467817896389274e+00 1.597975676109867571e+00
3.251177394034536761e+00 1.598752509241699427e+00
3.255886970172684247e+00 1.599531459021878099e+00
3.260596546310831734e+00 1.600312516128973961e+00
3.265306122448979220e+00 1.601095671275302390e+00
3.270015698587127595e+00 1.601880915207129386e+00
3.274725274725274637e+00 1.602668238704861858e+00
3.279434850863422568e+00 1.603457632583244585e+00
3.284144427001570055e+00 1.604249087691523634e+00
3.288854003139717541e+00 1.605042594913620446e+00
3.293563579277865028e+00 1.605838145168284603e+00
3.298273155416012514e+00 1.606635729409244817e+00
3.302982731554160445e+00 1.607435338625346821e+00
3.307692307692307931e+00 1.608236963840680378e+00
3.312401883830455418e+00 1.609040596114705624e+00
3.317111459968602905e+00 1.609846226542365200e+00
3.321821036106750391e+00 1.610653846254189947e+00
3.326530612244897878e+00 1.611463446416395717e+00
3.331240188383045364e+00 1.612275018230976631e+00
3.335949764521192851e+00 1.613088552935784570e+00
3.340659340659341225e+00 1.613904041804610445e+00
3.345368916797487824e+00 1.614721476147244594e+00
3.350078492935636199e+00 1.615540847309550720e+00
3.354788069073783685e+00 1.616362146673510525e+00
3.359497645211931172e+00 1.617185365657279217e+00
3.364207221350078658e+00 1.618010495715227037e+00
3.368916797488226145e+00 1.618837528337974563e+00
3.373626373626373631e+00 1.619666455052429122e+00
3.378335949764521118e+00 1.620497267421801002e+00
3.383045525902668604e+00 1.621329957045632097e+00
3.387755102040816091e+00 1.622164515559805675e+00
3.392464678178964022e+00 1.623000934636554593e+00
3.397174254317111508e+00 1.623839205984467737e+00
3.401883830455258995e+00 1.624679321348487804e+00
3.406593406593406925e+00 1.625521272509906412e+00
3.411302982731553968e+00 1.626365051286348340e+00
3.416012558869701898e+00 1.627210649531766196e+00
3.420722135007848941e+00 1.628058059136409108e+00
3.425431711145997316e+00 1.628907272026808073e+00
3.430141287284144802e+00 1.629758280165742867e+00
3.434850863422292289e+00 1.630611075552210520e+00
3.439560439560439775e+00 1.631465650221391117e+00
3.444270015698587262e+00 1.632321996244602724e+00
3.448979591836734748e+00 1.633180105729264531e+00
3.453689167974882235e+00 1.634039970818844223e+00
3.458398744113029721e+00 1.634901583692809135e+00
3.463108320251177208e+00 1.635764936566571404e+00
3.467817896389324694e+00 1.636630021691430903e+00
3.472527472527472181e+00 1.637496831354514182e+00
3.477237048665620556e+00 1.638365357878710071e+00
3.481946624803768042e+00 1.639235593622604181e+00
3.486656200941915085e+00 1.640107530980406292e+00
3.491365777080063015e+00 1.640981162381883962e+00
3.496075353218210502e+00 1.641856480292278819e+00
3.500784929356357544e+00 1.642733477212233062e+00
3.505494505494505475e+00 1.643612145677713077e+00
3.510204081632652962e+00 1.644492478259917956e+00
3.514913657770800892e+00 1.645374467565199339e+00
3.519623233908948379e+00 1.646258106234973706e+00
3.524332810047095865e+00 1.647143386945631560e+00
3.529042386185243796e+00 1.648030302408446612e+00
3.533751962323390838e+00 1.648918845369476305e+00
3.538461538461538325e+00 1.649809008609475214e+00
3.543171114599686256e+00 1.650700784943790023e+00
3.547880690737833298e+00 1.651594167222259824e+00
3.552590266875980785e+00 1.652489148329118196e+00
3.557299843014129159e+00 1.653385721182886403e+00
3.562009419152276646e+00 1.654283878736269475e+00
3.566718995290424132e+00 1.655183613976050294e+00
3.571428571428571619e+00 1.656084919922979459e+00
3.576138147566719105e+00 1.656987789631667818e+00
3.580847723704866592e+00 1.657892216190471446e+00
3.585557299843014079e+00 1.658798192721385956e+00
3.590266875981161565e+00 1.659705712379923481e+00
3.594976452119309052e+00 1.660614768355006099e+00
3.599686028257456538e+00 1.661525353868842370e+00
3.604395604395604469e+00 1.662437462176816094e+00
3.609105180533752399e+00 1.663351086567362414e+00
3.613814756671899442e+00 1.664266220361850568e+00
3.618524332810046928e+00 1.665182856914463772e+00
3.623233908948194859e+00 1.666100989612074867e+00
3.627943485086341902e+00 1.667020611874126423e+00
3.632653061224489832e+00 1.667941717152505277e+00
3.637362637362637763e+00 1.668864298931419077e+00
3.642072213500785249e+00 1.669788350727271720e+00
3.646781789638932736e+00 1.670713866088534116e+00
3.651491365777080222e+00 1.671640838595622069e+00
3.656200941915227709e+00 1.672569261860765044e+00
3.660910518053375196e+00 1.673499129527880935e+00
3.665620094191522682e+00 1.674430435272444173e+00
3.670329670329670169e+00 1.675363172801361822e+00
3.675039246467817655e+00 1.676297335852834802e+00
3.679748822605965142e+00 1.677232918196240208e+00
3.684458398744113516e+00 1.678169913631988308e+00
3.689167974882261003e+00 1.679108315991397982e+00
3.693877551020408045e+00 1.680048119136564155e+00
3.698587127158555976e+00 1.680989316960225022e+00
3.703296703296703463e+00 1.681931903385629923e+00
3.708006279434850505e+00 1.682875872366406567e+00
3.712715855572998436e+00 1.683821217886428467e+00
3.717425431711145922e+00 1.684767933959679942e+00
3.722135007849293409e+00 1.685716014630127102e+00
3.726844583987441339e+00 1.686665453971577300e+00
3.731554160125588826e+00 1.687616246087549676e+00
3.736263736263736757e+00 1.688568385111144154e+00
3.740973312401883799e+00 1.689521865204898221e+00
3.745682888540031286e+00 1.690476680560659917e+00
3.750392464678179216e+00 1.691432825399452611e+00
3.755102040816326259e+00 1.692390293971335780e+00
3.759811616954473745e+00 1.693349080555275776e+00
3.764521193092622120e+00 1.694309179459009718e+00
3.769230769230769607e+00 1.695270585018908482e+00
3.773940345368917093e+00 1.696233291599843040e+00
3.778649921507064580e+00 1.697197293595053669e+00
3.783359497645212066e+00 1.698162585426010285e+00
3.788069073783359553e+00 1.699129161542278332e+00
3.792778649921507039e+00 1.700097016421388441e+00
3.797488226059654526e+00 1.701066144568697869e+00
3.802197802197802901e+00 1.702036540517260610e+00
3.806907378335949499e+00 1.703008198827684838e+00
3.811616954474096985e+00 1.703981114088010340e+00
3.816326530612245360e+00 1.704955280913566851e+00
3.821036106750392403e+00 1.705930693946839938e+00
3.825745682888539889e+00 1.706907347857343105e+00
3.830455259026687820e+00 1.707885237341482343e+00
3.835164835164834862e+00 1.708864357122418021e+00
3.839874411302982349e+00 1.709844701949938983e+00
3.844583987441130279e+00 1.710826266600327328e+00
3.849293563579278210e+00 1.711809045876223845e+00
3.854003139717424808e+00 1.712793034606497677e+00
3.858712715855573183e+00 1.713778227646118646e+00
3.863422291993720670e+00 1.714764619876016472e+00
3.868131868131868156e+00 1.715752206202957986e+00
3.872841444270015643e+00 1.716740981559411017e+00
3.877551020408163129e+00 1.717730940903416270e+00
3.882260596546311504e+00 1.718722079218455878e+00
3.886970172684458102e+00 1.719714391513324614e+00
3.891679748822605589e+00 1.720707872821997997e+00
3.896389324960753964e+00 1.721702518203508170e+00
3.901098901098900562e+00 1.722698322741803345e+00
3.905808477237048493e+00 1.723695281545635671e+00
3.910518053375196423e+00 1.724693389748418682e+00
3.915227629513343466e+00 1.725692642508105612e+00
3.919937205651491396e+00 1.726693035007063504e+00
3.924646781789638883e+00 1.727694562451943527e+00
3.929356357927786370e+00 1.728697220073552865e+00
3.934065934065933856e+00 1.729701003126731029e+00
3.938775510204081787e+00 1.730705906890226409e+00
3.943485086342229273e+00 1.731711926666562595e+00
3.948194662480376760e+00 1.732719057781922478e+00
3.952904238618524246e+00 1.733727295586018347e+00
3.957613814756671733e+00 1.734736635451969322e+00
3.962323390894819219e+00 1.735747072776177014e+00
3.967032967032966706e+00 1.736758602978202948e+00
3.971742543171114637e+00 1.737771221500646446e+00
3.976452119309262567e+00 1.738784923809020055e+00
3.981161695447409166e+00 1.739799705391629425e+00
3.985871271585557540e+00 1.740815561759452734e+00
3.990580847723705027e+00 1.741832488446015681e+00
3.995290423861852069e+00 1.742850481007276464e+00
4.000000000000000000e+00 1.743869535021502992e+00
3.995289536174616796e+00 1.738601348988151774e+00
3.990579072349233591e+00 1.733382593548674633e+00
3.985868608523850387e+00 1.728211979106887508e+00
3.981158144698467627e+00 1.723088258338669521e+00
3.976447680873084423e+00 1.718010224325155377e+00
3.971737217047701662e+00 1.712976708783985336e+00
3.967026753222318902e+00 1.707986580392596432e+00
3.962316289396935698e+00 1.703038743197969218e+00
3.957605825571552494e+00 1.698132135107639717e+00
3.952895361746169289e+00 1.693265726457125142e+00
3.948184897920786085e+00 1.688438518649253872e+00
3.943474434095402881e+00 1.683649542861198833e+00
3.938763970270020121e+00 1.678897858815277422e+00
3.934053506444636916e+00 1.674182553609861790e+00
3.929343042619253712e+00 1.669502740606971569e+00
3.924632578793870952e+00 1.664857558373348922e+00
3.919922114968488192e+00 1.660246169672015659e+00
3.915211651143104987e+00 1.655667760501528418e+00
3.910501187317721783e+00 1.651121539180285813e+00
3.905790723492338579e+00 1.646606735473442162e+00
3.901080259666955374e+00 1.642122599760125867e+00
3.896369795841572170e+00 1.637668402238788845e+00
3.891659332016189410e+00 1.633243432168671516e+00
3.886948868190806206e+00 1.628846997145476649e+00
3.882238404365423001e+00 1.624478422409451506e+00
3.877527940540040241e+00 1.620137050184212058e+00
3.872817476714657481e+00 1.615822239044718778e+00
3.868107012889274277e+00 1.611533363312926515e+00
3.863396549063891072e+00 1.607269812479689142e+00
3.858686085238507868e+00 1.603030990651623355e+00
3.853975621413124664e+00 1.598816316021675954e+00
3.849265157587741459e+00 1.594625220362223095e+00
3.844554693762358699e+00 1.590457148539605514e+00
3.839844229936975495e+00 1.586311558049053438e+00
3.835133766111592291e+00 1.582187918569015306e+00
3.830423302286209530e+00 1.578085711533965929e+00
3.825712838460826770e+00 1.574004429724817689e+00
3.821002374635443566e+00 1.569943576876104752e+00
3.816291910810060362e+00 1.565902667299153173e+00
3.811581446984677157e+00 1.561881225520504346e+00
3.806870983159293953e+00 1.557878785934877497e+00
3.802160519333910749e+00 1.553894892472025946e+00
3.797450055508527988e+00 1.549929098276836115e+00
3.792739591683144784e+00 1.545980965402095730e+00
3.788029127857761580e+00 1.542050064513351915e+00
3.783318664032378820e+00 1.538135974605325584e+00
3.778608200206996059e+00 1.534238282729384339e+00
3.773897736381612855e+00 1.530356583731582010e+00
3.769187272556229651e+00 1.526490480000813221e+00
3.764476808730846447e+00 1.522639581226645111e+00
3.759766344905463242e+00 1.518803504166418072e+00
3.755055881080080038e+00 1.514981872421221620e+00
3.750345417254697278e+00 1.511174316220376124e+00
3.745634953429314074e+00 1.507380472214055800e+00
3.740924489603930869e+00 1.503599983273731899e+00
3.736214025778547665e+00 1.499832498300107231e+00
3.731503561953165349e+00 1.496077672038231832e+00
3.726793098127782145e+00 1.492335164899519118e+00
3.722082634302398940e+00 1.488604642790381405e+00
3.717372170477015736e+00 1.484885776947220570e+00
3.712661706651632532e+00 1.481178243777520498e+00
3.707951242826249327e+00 1.477481724706809718e+00
3.703240779000866567e+00 1.473795906031253544e+00
3.698530315175483363e+00 1.470120478775669204e+00
3.693819851350100159e+00 1.466455138556747029e+00
3.689109387524717398e+00 1.462799585451282969e+00
3.684398923699334638e+00 1.459153523869229030e+00
3.679688459873951434e+00 1.455516662431388220e+00
3.674977996048568230e+00 1.451888713851568591e+00
3.670267532223185025e+00 1.448269394823039624e+00
3.665557068397801821e+00 1.444658425909123078e+00
3.660846604572418617e+00 1.441055531437782200e+00
3.656136140747035856e+00 1.437460439400041201e+00
3.651425676921652652e+00 1.433872881352120210e+00
3.646715213096269448e+00 1.430292592321125822e+00
3.642004749270886244e+00 1.426719310714197553e+00
3.637294285445503927e+00 1.423152778230959647e+00
3.632583821620120723e+00 1.419592739779185209e+00
3.627873357794737519e+00 1.416038943393541194e+00
3.623162893969354315e+00 1.412491140157315694e+00
3.618452430143971110e+00 1.408949084127019580e+00
3.613741966318587906e+00 1.405412532259767255e+00
3.609031502493205146e+00 1.401881244343328392e+00
3.604321038667821941e+00 1.398354982928779133e+00
3.599610574842438737e+00 1.394833513265638647e+00
3.594900111017056421e+00 1.391316603239426408e+00
3.590189647191673217e+00 1.387804023311547619e+00
3.585479183366290012e+00 1.384295546461428605e+00
3.580768719540906808e+00 1.380790948130825813e+00
3.576058255715523604e+00 1.377290006170239112e+00
3.571347791890140400e+00 1.373792500787353932e+00
3.566637328064757195e+00 1.370298214497440270e+00
3.561926864239374435e+00 1.366806932075652625e+00
3.557216400413991231e+00 1.363318440511159357e+00
3.552505936588608026e+00 1.359832528963039744e+00
3.547795472763224822e+00 1.356348988717897885e+00
3.543085008937842506e+00 1.352867613149118187e+00
3.538374545112459302e+00 1.349388197677725998e+00
3.533664081287076097e+00 1.345910539734792577e+00
3.528953617461692893e+00 1.342434438725321977e+00
3.524243153636309689e+00 1.338959695993585441e+00
3.519532689810926929e+00 1.335486114789845136e+00
3.514822225985543724e+00 1.332013500238418580e+00
3.510111762160160520e+00 1.328541659307040268e+00
3.505401298334777316e+00 1.325070400777486945e+00
3.500690834509395000e+00 1.321599535217395038e+00
3.495980370684010907e+00 1.318128874953251595e+00
3.491269906858628591e+00 1.314658234044521867e+00
3.486559443033245387e+00 1.311187428258843601e+00
3.481848979207862183e+00 1.307716275048285137e+00
3.477138515382478978e+00 1.304244593526604046e+00
3.472428051557096218e+00 1.300772204447479430e+00
3.467717587731713014e+00 1.297298930183688359e+00
3.463007123906329809e+00 1.293824594707169151e+00
3.458296660080946605e+00 1.290349023569968390e+00
3.453586196255563401e+00 1.286872043886018613e+00
3.448875732430181085e+00 1.283393484313708477e+00
3.444165268604797880e+00 1.279913175039234963e+00
3.439454804779414676e+00 1.276430947760696766e+00
3.434744340954031472e+00 1.272946635672884685e+00
3.430033877128648268e+00 1.269460073452769011e+00
3.425323413303265507e+00 1.265971097245623955e+00
3.420612949477882303e+00 1.262479544651786689e+00
3.415902485652499099e+00 1.258985254714003021e+00
3.411192021827115894e+00 1.255488067905354388e+00
3.406481558001732690e+00 1.251987826117714198e+00
3.401771094176349486e+00 1.248484372650730201e+00
3.397060630350967170e+00 1.244977552201296689e+00
3.392350166525583965e+00 1.241467210853492098e+00
3.387639702700200761e+00 1.237953196068963369e+00
3.382929238874817557e+00 1.234435356677722195e+00
3.378218775049434797e+00 1.230913542869348065e+00
3.373508311224051592e+00 1.227387606184556557e+00
3.368797847398668388e+00 1.223857399507121801e+00
3.364087383573285184e+00 1.220322777056123797e+00
3.359376919747901979e+00 1.216783594378515243e+00
3.354666455922519663e+00 1.213239708341960821e+00
3.349955992097136459e+00 1.209690977127954259e+00
3.345245528271753255e+00 1.206137260225177421e+00
3.340535064446370050e+00 1.202578418423082329e+00
3.335824600620986846e+00 1.199014313805691900e+00
3.331114136795604086e+00 1.195444809745578540e+00
3.326403672970220882e+00 1.191869770898019709e+00
3.321693209144837677e+00 1.188289063195302919e+00
3.316982745319454473e+00 1.184702553841167738e+00
3.312272281494071269e+00 1.181110111305367028e+00
3.307561817668688064e+00 1.177511605318326104e+00
3.302851353843305748e+00 1.173906906865892497e+00
3.298140890017922544e+00 1.170295888184144539e+00
3.293430426192539340e+00 1.166678422754273026e+00
3.288719962367156135e+00 1.163054385297481064e+00
3.284009498541773375e+00 1.159423651769924790e+00
3.279299034716390171e+00 1.155786099357660968e+00
3.274588570891006967e+00 1.152141606471584367e+00
3.269878107065623762e+00 1.148490052742364709e+00
3.265167643240240558e+00 1.144831319015347182e+00
3.260457179414858242e+00 1.141165287345416335e+00
3.255746715589474594e+00 1.137491840991809999e+00
3.251036251764091833e+00 1.133810864412877040e+00
3.246325787938708629e+00 1.130122243260760273e+00
3.241615324113325425e+00 1.126425864375998342e+00
3.236904860287942665e+00 1.122721615782054538e+00
3.232194396462559460e+00 1.119009386679730378e+00
3.227483932637176256e+00 1.115289067441497695e+00
3.222773468811793052e+00 1.111560549605708603e+00
3.218063004986409847e+00 1.107823725870698439e+00
3.213352541161026643e+00 1.104078490088778564e+00
3.208642077335644327e+00 1.100324737260099051e+00
3.203931613510261123e+00 1.096562363526401906e+00
3.199221149684877918e+00 1.092791266164641728e+00
3.194510685859494714e+00 1.089011343580497337e+00
3.189800222034111954e+00 1.085222495301752410e+00
3.185089758208728750e+00 1.081424621971571298e+00
3.180379294383345545e+00 1.077617625341658725e+00
3.175668830557962341e+00 1.073801408265316226e+00
3.170958366732579137e+00 1.069975874690404671e+00
3.166247902907196821e+00 1.066140929652220626e+00
3.161537439081813172e+00 1.062296479266295668e+00
3.156826975256430412e+00 1.058442430721144412e+00
3.152116511431047208e+00 1.054578692270959461e+00
3.147406047605664003e+00 1.050705173228295486e+00
3.142695583780281243e+00 1.046821783956730645e+00
3.137985119954898039e+00 1.042928435863569536e+00
3.133274656129514835e+00 1.039025041392582338e+00
3.128564192304131630e+00 1.035111514016819445e+00
3.123853728478748426e+00 1.031187768231540458e+00
3.119143264653365222e+00 1.027253719547287503e+00
3.114432800827982906e+00 1.023309284483135295e+00
3.109722337002599701e+00 1.019354380560178353e+00
3.105011873177216497e+00 1.015388926295281546e+00
3.100301409351833737e+00 1.011412841195156842e+00
3.095590945526450533e+00 1.007426045750813737e+00
3.090880481701067328e+00 1.003428461432434471e+00
3.086170017875684124e+00 9.994200106847520582e-01
3.081459554050300920e+00 9.954006169229773215e-01
3.076749090224917715e+00 9.913702045293477649e-01
3.072038626399535399e+00 9.873286988503701123e-01
3.067328162574151751e+00 9.832760261948318981e-01
3.062617698748768991e+00 9.792121138326579377e-01
3.057907234923385786e+00 9.751368899946739610e-01
3.053196771098003026e+00 9.710502838733864328e-01
3.048486307272619822e+00 9.669522256248338499e-01
3.043775843447236618e+00 9.628426463715935579e-01
3.039065379621853413e+00 9.587214782070377916e-01
3.034354915796470209e+00 9.545886542008898967e-01
3.029644451971087005e+00 9.504441084061747702e-01
3.024933988145704244e+00 9.462877758676145890e-01
3.020223524320321484e+00 9.421195926315407698e-01
3.015513060494937836e+00 9.379394957573552460e-01
3.010802596669555076e+00 9.337474233305942395e-01
3.006092132844172315e+00 9.295433144776023004e-01
3.001381669018789111e+00 9.253271093818399295e-01
2.996671205193405907e+00 9.210987493017854799e-01
2.991960741368022703e+00 9.168581765904243452e-01
2.987250277542639498e+00 9.126053347162363938e-01
2.982539813717256294e+00 9.083401682856109272e-01
2.977829349891873978e+00 9.040626230665628205e-01
2.973118886066490330e+00 8.997726460135837545e-01
2.968408422241107569e+00 8.954701852934692230e-01
2.963697958415724365e+00 8.911551903118574147e-01
2.958987494590341605e+00 8.868276117402548175e-01
2.954277030764958401e+00 8.824874015432212504e-01
2.949566566939575196e+00 8.781345130053812564e-01
2.944856103114191992e+00 8.737689007579062528e-01
2.940145639288808788e+00 8.693905208040324517e-01
2.935435175463425583e+00 8.649993305432008839e-01
2.930724711638042823e+00 8.605952887933536744e-01
2.926014247812660063e+00 8.561783558108986281e-01
2.921303783987276415e+00 8.517484933078689480e-01
2.916593320161893654e+00 8.473056644657716019e-01
2.911882856336510894e+00 8.428498339456326205e-01
2.907172392511127690e+00 8.383809678937946819e-01
2.902461928685744486e+00 8.338990339429719345e-01
2.897751464860361281e+00 8.294040012081882463e-01
2.893041001034978077e+00 8.248958402771969789e-01
2.888330537209594873e+00 8.203745231950753114e-01
2.883620073384212557e+00 8.158400234427202191e-01
2.878909609558828908e+00 8.112923159090487113e-01
2.874199145733446148e+00 8.067313768567725418e-01
2.869488681908062944e+00 8.021571838816775601e-01
2.864778218082680183e+00 7.975697158654387886e-01
2.860067754257296979e+00 7.929689529220351751e-01
2.855357290431913775e+00 7.883548763379343294e-01
2.850646826606530571e+00 7.837274685062534108e-01
2.845936362781147366e+00 7.790867128551808296e-01
2.841225898955764162e+00 7.744325937709902741e-01
2.836515435130381402e+00 7.697650965160092174e-01
2.831804971304998642e+00 7.650842071419695634e-01
2.827094507479615437e+00 7.603899123991515463e-01
2.822384043654232233e+00 7.556821996418000564e-01
2.817673579828849473e+00 7.509610567302613671e-01
2.812963116003466268e+00 7.462264719303000060e-01
2.808252652178083064e+00 7.414784338100629535e-01
2.803542188352699860e+00 7.367169311351280392e-01
2.798831724527316656e+00 7.319419527620641963e-01
2.794121260701933451e+00 7.271534875308942603e-01
2.789410796876550691e+00 7.223515241568541079e-01
2.784700333051167487e+00 7.175360511217701021e-01
2.779989869225784727e+00 7.127070565653806922e-01
2.775279405400401522e+00 7.078645281768854991e-01
2.770568941575018762e+00 7.030084530869536996e-01
2.765858477749635558e+00 6.981388177604306300e-01
2.761148013924252353e+00 6.932556078899129171e-01
2.756437550098869149e+00 6.883588082903530081e-01
2.751727086273485945e+00 6.834484027948387608e-01
2.747016622448102741e+00 6.785243741516300275e-01
2.742306158622719980e+00 6.735867039225552633e-01
2.737595694797336776e+00 6.686353723828200035e-01
2.732885230971954016e+00 6.636703584222932717e-01
2.728174767146571256e+00 6.586916394482646986e-01
2.723464303321188051e+00 6.536991912897338608e-01
2.718753839495804847e+00 6.486929881032010847e-01
2.714043375670421643e+00 6.436730022799795892e-01
2.709332911845038439e+00 6.386392043550027653e-01
2.704622448019655234e+00 6.335915629171189334e-01
2.699911984194272030e+00 6.285300445208430453e-01
2.695201520368889270e+00 6.234546135995445715e-01
2.690491056543506065e+00 6.183652323800470363e-01
2.685780592718123305e+00 6.132618607985983461e-01
2.681070128892740101e+00 6.081444564181903711e-01
2.676359665067357341e+00 6.030129743472021353e-01
2.671649201241974136e+00 5.978673671593160988e-01
2.666938737416590932e+00 5.927075848147089765e-01
2.662228273591207728e+00 5.875335745824705747e-01
2.657517809765824524e+00 5.823452809642252204e-01
2.652807345940441319e+00 5.771426456189399090e-01
2.648096882115058559e+00 5.719256072889006282e-01
2.643386418289675799e+00 5.666941017268214420e-01
2.638675954464292595e+00 5.614480616240959954e-01
2.633965490638909390e+00 5.561874165401488046e-01
2.629255026813526630e+00 5.509120928328914424e-01
2.624544562988143426e+00 5.456220135902760671e-01
2.619834099162760221e+00 5.403170985629207612e-01
2.615123635337377017e+00 5.349972640978254423e-01
2.610413171511993813e+00 5.296624230731458161e-01
2.605702707686611053e+00 5.243124848340557920e-01
2.600992243861227848e+00 5.189473551296656106e-01
2.596281780035845088e+00 5.135669360510340953e-01
2.591571316210461884e+00 5.081711259702308414e-01
2.586860852385078680e+00 5.027598194805069642e-01
2.582150388559695475e+00 4.973329073375358234e-01
2.577439924734312715e+00 4.918902764017563101e-01
2.572729460908929511e+00 4.864318095818171983e-01
2.568018997083546306e+00 4.809573857791398788e-01
2.563308533258163102e+00 4.754668798335990876e-01
2.558598069432780342e+00 4.699601624703459990e-01
2.553887605607397138e+00 4.644371002477714616e-01
2.549177141782014377e+00 4.588975555066397427e-01
2.544466677956631173e+00 4.533413863203946681e-01
2.539756214131247969e+00 4.477684464466490377e-01
2.535045750305864765e+00 4.421785852798914562e-01
2.530335286480482004e+00 4.365716478054006422e-01
2.525624822655098800e+00 4.309474745544036312e-01
2.520914358829715596e+00 4.253059015604844229e-01
2.516203895004332391e+00 4.196467603172598926e-01
2.511493431178949631e+00 4.139698777373420624e-01
2.506782967353566427e+00 4.082750761126064387e-01
2.502072503528183667e+00 4.025621730757681371e-01
2.497362039702800462e+00 3.968309815633132565e-01
2.492651575877417258e+00 3.910813097797690707e-01
2.487941112052034054e+00 3.853129611633524521e-01
2.483230648226651294e+00 3.795257343530084038e-01
2.478520184401268089e+00 3.737194231568520819e-01
2.473809720575884885e+00 3.678938165220410617e-01
2.469099256750501681e+00 3.620486985060820673e-01
2.464388792925118921e+00 3.561838482496069158e-01
2.459678329099735716e+00 3.502990399506161201e-01
2.454967865274352956e+00 3.443940428402255671e-01
2.450257401448969752e+00 3.384686211599180483e-01
2.445546937623586548e+00 3.325225341403340584e-01
2.440836473798203343e+00 3.265555359815923153e-01
2.436126009972820139e+00 3.205673758351990643e-01
2.431415546147437379e+00 3.145577977875129716e-01
2.426705082322054174e+00 3.085265408448190083e-01
2.421994618496670970e+00 3.024733389200232603e-01
2.417284154671288210e+00 2.963979208209651661e-01
2.412573690845905006e+00 2.903000102403847094e-01
2.407863227020522245e+00 2.841793257475521695e-01
2.403152763195139041e+00 2.780355807815774183e-01
2.398442299369755837e+00 2.718684836464158594e-01
2.393731835544372633e+00 2.656777375075818903e-01
2.389021371718989428e+00 2.594630403905968663e-01
2.384310907893606668e+00 2.532240851811743965e-01
2.379600444068223464e+00 2.469605596271641224e-01
2.374889980242840259e+00 2.406721463422733243e-01
2.370179516417457499e+00 2.343585228115743768e-01
2.365469052592074295e+00 2.280193613988143742e-01
2.360758588766691535e+00 2.216543293555495175e-01
2.356048124941308330e+00 2.152630888321001024e-01
2.351337661115925126e+00 2.088452968903732054e-01
2.346627197290541922e+00 2.024006055185263442e-01
2.341916733465158718e+00 1.959286616475215403e-01
2.337206269639775957e+00 1.894291071695654027e-01
2.332495805814392753e+00 1.829015789584517993e-01
2.327785341989009549e+00 1.763457088918278792e-01
2.323074878163626789e+00 1.697611238753892193e-01
2.318364414338243584e+00 1.631474458690179707e-01
2.313653950512860824e+00 1.565042919148873224e-01
2.308943486687477620e+00 1.498312741675302540e-01
2.304233022862094415e+00 1.431279999259029434e-01
2.299522559036711211e+00 1.363940716674399423e-01
2.294812095211328007e+00 1.296290870841263487e-01
2.290101631385945247e+00 1.228326391205939172e-01
2.285391167560562042e+00 1.160043160142514712e-01
2.280680703735178838e+00 1.091437013374743359e-01
2.275970239909796078e+00 1.022503740418511664e-01
2.271259776084412874e+00 9.532390850450775388e-02
2.266549312259030113e+00 8.836387457652468413e-02
2.261838848433646909e+00 8.136983763344826648e-02
2.257128384608263705e+00 7.434135862792715099e-02
2.252417920782880500e+00 6.727799414446365700e-02
2.247707456957497296e+00 6.017929645631232144e-02
2.242996993132114536e+00 5.304481358452854678e-02
2.238286529306731332e+00 4.587408935917790254e-02
2.233576065481348127e+00 3.866666348272460030e-02
2.228865601655965367e+00 3.142207159561177104e-02
2.224155137830582163e+00 2.413984534403397150e-02
2.219444674005199403e+00 1.681951244993440051e-02
2.214734210179816198e+00 9.460596783215665870e-03
2.210023746354432994e+00 2.062618436200777759e-03
2.205313282529049790e+00 -5.374906199660620110e-03
2.200602818703666586e+00 -1.285246435482525693e-02
2.195892354878283825e+00 -2.037054680041164301e-02
2.191181891052900621e+00 -2.792964776466298066e-02
2.186471427227517861e+00 -3.553026484711484245e-02
2.181760963402134657e+00 -4.317289893044836541e-02
2.177050499576751452e+00 -5.085805409001490501e-02
2.172340035751368692e+00 -5.858623750102466554e-02
2.167629571925985488e+00 -6.635795934338192814e-02
2.162919108100602283e+00 -7.417373270415630881e-02
2.158208644275219079e+00 -8.203407347767598112e-02
2.153498180449835875e+00 -8.993950026323015157e-02
2.148787716624453115e+00 -9.789053426037434835e-02
2.144077252799069910e+00 -1.058876991618074997e-01
2.139366788973687150e+00 -1.139315210438252707e-01
2.134656325148303946e+00 -1.220225282543351136e-01
2.129945861322920742e+00 -1.301612512984049730e-01
2.125235397497537981e+00 -1.383482227213471971e-01
2.120524933672154777e+00 -1.465839769893253486e-01
2.115814469846771573e+00 -1.548690503674463037e-01
2.111104006021388368e+00 -1.632039807953627464e-01
2.106393542196005164e+00 -1.715893077603367067e-01
2.101683078370622404e+00 -1.800255721677731235e-01
2.096972614545239200e+00 -1.885133162091982284e-01
2.092262150719856439e+00 -1.970530832276755906e-01
2.087551686894473235e+00 -2.056454175806415874e-01
2.082841223069090031e+00 -2.142908645001492807e-01
2.078130759243706827e+00 -2.229899699505120958e-01
2.073420295418324066e+00 -2.317432804833167159e-01
2.068709831592940862e+00 -2.405513430898172933e-01
2.063999367767557658e+00 -2.494147050506749508e-01
2.059288903942174453e+00 -2.583339137830420462e-01
2.054578440116791693e+00 -2.673095166849779325e-01
2.049867976291408489e+00 -2.763420609771752856e-01
2.045157512466025729e+00 -2.854320935419987215e-01
2.040447048640642524e+00 -2.945801607598042549e-01
2.035736584815259320e+00 -3.037868083425510624e-01
2.031026120989876116e+00 -3.130525811646745482e-01
2.026315657164493356e+00 -3.223780230912202116e-01
2.021605193339110151e+00 -3.317636768032277139e-01
2.016894729513726947e+00 -3.412100836203507681e-01
2.012184265688343743e+00 -3.507177833207056339e-01
2.007473801862960983e+00 -3.602873139579451101e-01
2.002763338037577778e+00 -3.699192116755397608e-01
1.998052874212194796e+00 -3.796140105182750357e-01
1.993342410386811814e+00 -3.893722422409361394e-01
1.988631946561428609e+00 -3.991944361141949171e-01
1.983921482736045405e+00 -4.090811187276968131e-01
1.979211018910662645e+00 -4.190328137903180927e-01
1.974500555085279441e+00 -4.290500419276281896e-01
1.969790091259896458e+00 -4.391333204765285880e-01
1.965079627434513254e+00 -4.492831632770817873e-01
1.960369163609130050e+00 -4.595000804615340662e-01
1.955658699783747290e+00 -4.697845782405297710e-01
1.950948235958364085e+00 -4.801371586865352814e-01
1.946237772132981103e+00 -4.905583195144565534e-01
1.941527308307597899e+00 -5.010485538594918742e-01
1.936816844482214695e+00 -5.116083500522060623e-01
1.932106380656831934e+00 -5.222381913908579198e-01
1.927395916831448730e+00 -5.329385559109814929e-01
1.922685453006065748e+00 -5.437099161522545021e-01
1.917974989180682543e+00 -5.545527389226639903e-01
1.913264525355299339e+00 -5.654674850600119873e-01
1.908554061529916579e+00 -5.764546091907586378e-01
1.903843597704533375e+00 -5.875145594862672960e-01
1.899133133879150392e+00 -5.986477774164581378e-01
1.894422670053767188e+00 -6.098546975009229154e-01
1.889712206228383984e+00 -6.211357470575367135e-01
1.885001742403001224e+00 -6.324913459486116718e-01
1.880291278577618019e+00 -6.439219063246420793e-01
1.875580814752235037e+00 -6.554278323656882455e-01
1.870870350926851833e+00 -6.670095200204685382e-01
1.866159887101468629e+00 -6.786673567431984466e-01
1.861449423276085868e+00 -6.904017212282739235e-01
1.856738959450702664e+00 -7.022129831428357560e-01
1.852028495625319682e+00 -7.141015028573191037e-01
1.847318031799936477e+00 -7.260676311740431599e-01
1.842607567974553273e+00 -7.381117090539579539e-01
1.837897104149170513e+00 -7.502340673416076910e-01
1.833186640323787309e+00 -7.624350264884320882e-01
1.828476176498404326e+00 -7.747148962744899725e-01
1.823765712673021122e+00 -7.870739755287381456e-01
1.819055248847637918e+00 -7.995125518479562210e-01
1.814344785022255158e+00 -8.120309013144547672e-01
1.809634321196871953e+00 -8.246292882127012058e-01
1.804923857371488971e+00 -8.373079647449658269e-01
1.800213393546105767e+00 -8.500671707461906479e-01
1.795502929720722562e+00 -8.629071333981612746e-01
1.790792465895339802e+00 -8.758280669432023657e-01
1.786082002069956598e+00 -8.888301723975167157e-01
1.781371538244573616e+00 -9.019136372643623556e-01
1.776661074419190411e+00 -9.150786352472483065e-01
1.771950610593807207e+00 -9.283253259633292842e-01
1.767240146768424447e+00 -9.416538546572112978e-01
1.762529682943041243e+00 -9.550643519153496630e-01
1.757819219117658260e+00 -9.685569333812812376e-01
1.753108755292275056e+00 -9.821316994718986004e-01
1.748398291466891852e+00 -9.957887350949962135e-01
1.743687827641508870e+00 -1.009528109368341919e+00
1.738977363816125887e+00 -1.023349875340511028e+00
1.734266899990742905e+00 -1.037254069713752003e+00
1.729556436165359701e+00 -1.051240712569140756e+00
1.724845972339976496e+00 -1.065309807094314776e+00
1.720135508514593514e+00 -1.079461339314068180e+00
1.715425044689210532e+00 -1.093695277824094036e+00
1.710714580863827550e+00 -1.108011573528210558e+00
1.706004117038444345e+00 -1.122410159379342742e+00
1.701293653213061141e+00 -1.136890950124623823e+00
1.696583189387678159e+00 -1.151453842054932064e+00
1.691872725562295177e+00 -1.166098712759212841e+00
1.687162261736912194e+00 -1.180825420883939936e+00
1.682451797911528990e+00 -1.195633805898066448e+00
1.677741334086145786e+00 -1.210523687863868325e+00
1.673030870260762804e+00 -1.225494867214030448e+00
1.668320406435379821e+00 -1.240547124535380519e+00
1.663609942609996839e+00 -1.255680220359684185e+00
1.658899478784613635e+00 -1.270893894961878434e+00
1.654189014959230430e+00 -1.286187868166186021e+00
1.649478551133847448e+00 -1.301561839160543688e+00
1.644768087308464466e+00 -1.317015486319748518e+00
1.640057623483081484e+00 -1.332548467037801165e+00
1.635347159657698279e+00 -1.348160417569857827e+00
1.630636695832315075e+00 -1.363850952884301471e+00
1.625926232006932093e+00 -1.379619666525342847e+00
1.621215768181549111e+00 -1.395466130486660905e+00
1.616505304356166128e+00 -1.411389895096556657e+00
1.611794840530782924e+00 -1.427390488915085909e+00
1.607084376705399720e+00 -1.443467418643700206e+00
1.602373912880016738e+00 -1.459620169047856741e+00
1.597663449054633977e+00 -1.475848202893117023e+00
1.592952985229250773e+00 -1.492150960895254785e+00
1.588242521403867569e+00 -1.508527861684849425e+00
1.583532057578484364e+00 -1.524978301786919399e+00
1.578821593753101382e+00 -1.541501655616088540e+00
1.574111129927718622e+00 -1.558097275487820399e+00
1.569400666102335418e+00 -1.574764491646243547e+00
1.564690202276952213e+00 -1.591502612309069864e+00
1.559979738451569009e+00 -1.608310923730176700e+00
1.555269274626186027e+00 -1.625188690280339188e+00
1.550558810800803267e+00 -1.642135154546662701e+00
1.545848346975420062e+00 -1.659149537451238832e+00
1.541137883150036858e+00 -1.676231038389524919e+00
1.536427419324653876e+00 -1.693378835389014903e+00
1.531716955499270671e+00 -1.710592085288687558e+00
1.527006491673887911e+00 -1.727869923939746588e+00
1.522296027848504707e+00 -1.745211466428206570e+00
1.517585564023121503e+00 -1.762615807319763972e+00
1.512875100197738520e+00 -1.780082020927522324e+00
1.508164636372355316e+00 -1.797609161603042294e+00
1.503454172546972556e+00 -1.815196264051179842e+00
1.498743708721589352e+00 -1.832842343669255802e+00
1.494033244896206147e+00 -1.850546396910962788e+00
1.489322781070823165e+00 -1.868307401675521673e+00
1.484612317245439961e+00 -1.886124317722541521e+00
1.479901853420057201e+00 -1.903996087113003499e+00
1.475191389594673996e+00 -1.921921634676824420e+00
1.470480925769290792e+00 -1.939899868507414471e+00
1.465770461943907810e+00 -1.957929680483666557e+00
1.461059998118524605e+00 -1.976009946819730301e+00
1.456349534293141845e+00 -1.994139528643011694e+00
1.451639070467758641e+00 -2.012317272600739670e+00
1.446928606642375437e+00 -2.030542011495459764e+00
1.442218142816992454e+00 -2.048812564949818782e+00
1.437507678991609250e+00 -2.067127740100969113e+00
1.432797215166226490e+00 -2.085486332324884451e+00
1.428086751340843286e+00 -2.103887125990935303e+00
1.423376287515460081e+00 -2.122328895246953007e+00
1.418665823690077099e+00 -2.140810404835095770e+00
1.413955359864693895e+00 -2.159330410938761879e+00


==> data/simulations_0.01_4.txt <==
1.000000000000000000e+00 5.467258339119472968e-03
1.014134275618374437e+00 8.244586362752863440e-02
1.028268551236749095e+00 1.559499782841225479e-01
1.042402826855123532e+00 2.261680096961912745e-01
1.056537102473498191e+00 2.932643853274036205e-01
1.070671378091872850e+00 3.573840772484034867e-01
1.084805653710247508e+00 4.186563086188493377e-01
1.098939929328621945e+00 4.771975499255684539e-01
1.113074204946996382e+00 5.331139036700824896e-01
1.127208480565371040e+00 5.865029683697424723e-01
1.141342756183745477e+00 6.374552653052746320e-01
1.155477031802120136e+00 6.860553039899988104e-01
1.169611307420494795e+00 7.323823547205191575e-01
1.183745583038869453e+00 7.765109888399702731e-01
1.197879858657243890e+00 8.185114396391959257e-01
1.212014134275618327e+00 8.584498293081054276e-01
1.226148409893992985e+00 8.963883001928709682e-01
1.240282685512367422e+00 9.323850819513787025e-01
1.254416961130742081e+00 9.664945201284060872e-01
1.268551236749116740e+00 9.987670862527521232e-01
1.282685512367491176e+00 1.029249384814216794e+00
1.296819787985865835e+00 1.066205351083414854e+00
1.310954063604240272e+00 1.102101698540438823e+00
1.325088339222614930e+00 1.136927171566364914e+00
1.339222614840989367e+00 1.170726519893002804e+00
1.353356890459363804e+00 1.203540906326727944e+00
1.367491166077738463e+00 1.235408031372618787e+00
1.381625441696113121e+00 1.266362280253274353e+00
1.395759717314487558e+00 1.296434889941308732e+00
1.409893992932862217e+00 1.325654133319245531e+00
1.424028268551236875e+00 1.354045517282037370e+00
1.438162544169611090e+00 1.381631991465519071e+00
1.452296819787985749e+00 1.408434164283928425e+00
1.466431095406360408e+00 1.434470523060843439e+00
1.480565371024735066e+00 1.459757655215159211e+00
1.494699646643109725e+00 1.484310467695326485e+00
1.508833922261484162e+00 1.508142402123413994e+00
1.522968197879858820e+00 1.531265643401037435e+00
1.537102473498233479e+00 1.553691319830198037e+00
1.551236749116607694e+00 1.575429693104493989e+00
1.565371024734982353e+00 1.596490336822786738e+00
1.579505300353357011e+00 1.616882302462948617e+00
1.593639575971731448e+00 1.636614272023877881e+00
1.607773851590106107e+00 1.655694696796635057e+00
1.621908127208480765e+00 1.674131921958603497e+00
1.636042402826854980e+00 1.691934296896804968e+00
1.650176678445229639e+00 1.709110271357314081e+00
1.664310954063604298e+00 1.725668477686999269e+00
1.678445229681978734e+00 1.741617799581764547e+00
1.692579505300353393e+00 1.756967427882525579e+00
1.706713780918728052e+00 1.771726904066905250e+00
1.720848056537102266e+00 1.785906152172024530e+00
1.734982332155477369e+00 1.799515499952620168e+00
1.749116607773851584e+00 1.812565690130063079e+00
1.763250883392226243e+00 1.825067882623032212e+00
1.777385159010600901e+00 1.837033648670447494e+00
1.791519434628975338e+00 1.848474957763537763e+00
1.805653710247349997e+00 1.859404158297424114e+00
1.819787985865724433e+00 1.869833952835191049e+00
1.833922261484098870e+00 1.879777368850007679e+00
1.848056537102473529e+00 1.889247725775249354e+00
1.862190812720848188e+00 1.898258599149731385e+00
1.876325088339222624e+00 1.906823782596772876e+00
1.890459363957597505e+00 1.914957248322896488e+00
1.904593639575971720e+00 1.922673106765857121e+00
1.918727915194346156e+00 1.929985565963602268e+00
1.932862190812721037e+00 1.936908891156537527e+00
1.946996466431095474e+00 1.943457365076344479e+00
1.961130742049470133e+00 1.949645249316197981e+00
1.975265017667844791e+00 1.955486747120382285e+00
1.989399293286219006e+00 1.960995967876749457e+00
2.003533568904593221e+00 1.966186893543533376e+00
2.017667844522968323e+00 1.971073347193303960e+00
2.031802120141342538e+00 1.975668963811580969e+00
2.045936395759717197e+00 1.979987163446062182e+00
2.060070671378091856e+00 1.984041126764626517e+00
2.074204946996466514e+00 1.987843773046460427e+00
2.088339222614841173e+00 1.991407740600615428e+00
2.102473498233215832e+00 1.994745369580111394e+00
2.116607773851590046e+00 1.997868687137182242e+00
2.130742049469965149e+00 2.000789394846198554e+00
2.144876325088339364e+00 2.003518858305084915e+00
2.159010600706714023e+00 2.006068098813403200e+00
2.173144876325088681e+00 2.008447787015409158e+00
2.187279151943462896e+00 2.010668238389199836e+00
2.201413427561837555e+00 2.012739410458118883e+00
2.215547703180212213e+00 2.014670901597736652e+00
2.229681978798586428e+00 2.016471951310735200e+00
2.243816254416961531e+00 2.018151441842543470e+00
2.257950530035335746e+00 2.019717901012486383e+00
2.272084805653710404e+00 2.021179506138277571e+00
2.286219081272085063e+00 2.022544088935620099e+00
2.300353356890459722e+00 2.023819141279457057e+00
2.314487632508833936e+00 2.025011821718699867e+00
2.328621908127208595e+00 2.026128962642047782e+00
2.342756183745583254e+00 2.027177077998525867e+00
2.356890459363957468e+00 2.028162371482692627e+00
2.371024734982332571e+00 2.029090745100712745e+00
2.385159010600706786e+00 2.029967808039898181e+00
2.399293286219081445e+00 2.030798885770546125e+00
2.413427561837456103e+00 2.031589029315017836e+00
2.427561837455830318e+00 2.032343024624967409e+00
2.441696113074204977e+00 2.033065402013337852e+00
2.455830388692579636e+00 2.033760445593161492e+00
2.469964664310953850e+00 2.034432202680453550e+00
2.484098939929328953e+00 2.035084493123318961e+00
2.498233215547703168e+00 2.035720918523989731e+00
2.512367491166077826e+00 2.036344871324823114e+00
2.526501766784452485e+00 2.036959543733206424e+00
2.540636042402827144e+00 2.037567936464041107e+00
2.554770318021201359e+00 2.038172867281823120e+00
2.568904593639576461e+00 2.038776979327427519e+00
2.583038869257950676e+00 2.039382749217523383e+00
2.597173144876325779e+00 2.039992494907102216e+00
2.611307420494699993e+00 2.040608383307890517e+00
2.625441696113074208e+00 2.041232437657499954e+00
2.639575971731448423e+00 2.041866544635988934e+00
2.653710247349823526e+00 2.042512461228178644e+00
2.667844522968197740e+00 2.043171821331495330e+00
2.681978798586572843e+00 2.043846142110393949e+00
2.696113074204947058e+00 2.044536830099502378e+00
2.710247349823321716e+00 2.045245187058623682e+00
2.724381625441696375e+00 2.045972415583513726e+00
2.738515901060071034e+00 2.046719624477069566e+00
2.752650176678445249e+00 2.047487833886167508e+00
2.766784452296820351e+00 2.048277980209806337e+00
2.780918727915194566e+00 2.049090920784683689e+00
2.795053003533569669e+00 2.049927438354584908e+00
2.809187279151943883e+00 2.050788245330211979e+00
2.823321554770318098e+00 2.051673987846261760e+00
2.837455830388692313e+00 2.052585249622655539e+00
2.851590106007067416e+00 2.053522555636902336e+00
2.865724381625441630e+00 2.054486375614573479e+00
2.879858657243816289e+00 2.055477127344872201e+00
2.893992932862190948e+00 2.056495179828190079e+00
2.908127208480565606e+00 2.057540856262489282e+00
2.922261484098940265e+00 2.058614436875243481e+00
2.936395759717314480e+00 2.059716161607491713e+00
2.950530035335689139e+00 2.060846232656500465e+00
2.964664310954063797e+00 2.062004816883276082e+00
2.978798586572438456e+00 2.063192048091067932e+00
2.992932862190812671e+00 2.064408029180804682e+00
3.007067137809186885e+00 2.065652834189191100e+00
3.021201413427561988e+00 2.066926510215052470e+00
3.035335689045937091e+00 2.068229079239282786e+00
3.049469964664311306e+00 2.069560539843566804e+00
3.063604240282685520e+00 2.070920868832878625e+00
3.077738515901060623e+00 2.072310022766511217e+00
3.091872791519434838e+00 2.073727939402254972e+00
3.106007067137809052e+00 2.075174539058122658e+00
3.120141342756183711e+00 2.076649725895838294e+00
3.134275618374558370e+00 2.078153389130131590e+00
3.148409893992933029e+00 2.079685404167684659e+00
3.162544169611307687e+00 2.081245633679445373e+00
3.176678445229682346e+00 2.082833928609777008e+00
3.190812720848057005e+00 2.084450129125855256e+00
3.204946996466431663e+00 2.086094065510462947e+00
3.219081272084805878e+00 2.087765559001248494e+00
3.233215547703180093e+00 2.089464422579339509e+00
3.247349823321555196e+00 2.091190461710067616e+00
3.261484098939929410e+00 2.092943475038426371e+00
3.275618374558303625e+00 2.094723255041738952e+00
3.289752650176678728e+00 2.096529588641919961e+00
3.303886925795052942e+00 2.098362257779551765e+00
3.318021201413428045e+00 2.100221039951919888e+00
3.332155477031802260e+00 2.102105708717017407e+00
3.346289752650176919e+00 2.104016034165440363e+00
3.360424028268551133e+00 2.105951783361972307e+00
3.374558303886926236e+00 2.107912720758600145e+00
3.388692579505300451e+00 2.109898608580559998e+00
3.402826855123675553e+00 2.111909207186986492e+00
3.416961130742049768e+00 2.113944275407582563e+00
3.431095406360424427e+00 2.116003570856740623e+00
3.445229681978799086e+00 2.118086850226366114e+00
3.459363957597173300e+00 2.120193869558685940e+00
3.473498233215547515e+00 2.122324384500171579e+00
3.487632508833922618e+00 2.124478150537710608e+00
3.501766784452296832e+00 2.126654923218038729e+00
3.515901060070671491e+00 2.128854458351451040e+00
3.530035335689046150e+00 2.131076512200698936e+00
3.544169611307420364e+00 2.133320841655948819e+00
3.558303886925795467e+00 2.135587204396672156e+00
3.572438162544169682e+00 2.137875359041186751e+00
3.586572438162544341e+00 2.140185065284651245e+00
3.600706713780918999e+00 2.142516084026175882e+00
3.614840989399293658e+00 2.144868177485713900e+00
3.628975265017667873e+00 2.147241109311368579e+00
3.643109540636042976e+00 2.149634644677686612e+00
3.657243816254417190e+00 2.152048550375500025e+00
3.671378091872792293e+00 2.154482594893838421e+00
3.685512367491166508e+00 2.156936548494402750e+00
3.699646643109540722e+00 2.159410183279064199e+00
3.713780918727914937e+00 2.161903273250825652e+00
3.727915194346290040e+00 2.164415594368660489e+00
3.742049469964664254e+00 2.166946924596612423e+00
3.756183745583038913e+00 2.169497043947528514e+00
3.770318021201413572e+00 2.172065734521777536e+00
3.784452296819788231e+00 2.174652780541245001e+00
3.798586572438162889e+00 2.177257968378965458e+00
3.812720848056537548e+00 2.179881086584627869e+00
3.826855123674911763e+00 2.182521925906262705e+00
3.840989399293286866e+00 2.185180279308347462e+00
3.855123674911661080e+00 2.187855941986572184e+00
3.869257950530035295e+00 2.190548711379506130e+00
3.883392226148409510e+00 2.193258387177362323e+00
3.897526501766784612e+00 2.195984771328068241e+00
3.911660777385158827e+00 2.198727668040822092e+00
3.925795053003533486e+00 2.201486883787347804e+00
3.939929328621908144e+00 2.204262227300950894e+00
3.954063604240283247e+00 2.207053509573601247e+00
3.968197879858657462e+00 2.209860543851139170e+00
3.982332155477032121e+00 2.212683145626779257e+00
3.996466431095406335e+00 2.215521132633009760e+00
4.010600706713780994e+00 2.218374324832045996e+00
4.024734982332155653e+00 2.221242544404915087e+00
4.038869257950530312e+00 2.224125615739314110e+00
4.053003533568904970e+00 2.227023365416320289e+00
4.067137809187279629e+00 2.229935622196054901e+00
4.081272084805654288e+00 2.232862217002401284e+00
4.095406360424028058e+00 2.235802982906833325e+00
4.109540636042402717e+00 2.238757755111472125e+00
4.123674911660777376e+00 2.241726370931405032e+00
4.137809187279152034e+00 2.244708669776366072e+00
4.151943462897526693e+00 2.247704493131823966e+00
4.166077738515900464e+00 2.250713684539543902e+00
4.180212014134276011e+00 2.253736089577690116e+00
4.194346289752650669e+00 2.256771555840503485e+00
4.208480565371025328e+00 2.259819932917613183e+00
4.222614840989399099e+00 2.262881072373037927e+00
4.236749116607773757e+00 2.265954827723903442e+00
4.250883392226148416e+00 2.269041054418922787e+00
4.265017667844523075e+00 2.272139609816690164e+00
4.279151943462897734e+00 2.275250353163790429e+00
4.293286219081272392e+00 2.278373145572808234e+00
4.307420494699647051e+00 2.281507850000210169e+00
4.321554770318021710e+00 2.284654331224176271e+00
4.335689045936396369e+00 2.287812455822371582e+00
4.349823321554770139e+00 2.290982092149709715e+00
4.363957597173145686e+00 2.294163110316116416e+00
4.378091872791519457e+00 2.297355382164312232e+00
4.392226148409894115e+00 2.300558781247644013e+00
4.406360424028267886e+00 2.303773182807979936e+00
4.420494699646643433e+00 2.306998463753679562e+00
4.434628975265017203e+00 2.310234502637656284e+00
4.448763250883392750e+00 2.313481179635556551e+00
4.462897526501766521e+00 2.316738376524049237e+00
4.477031802120142068e+00 2.320005976659264668e+00
4.491166077738515838e+00 2.323283864955357547e+00
4.505300353356890497e+00 2.326571927863244404e+00
4.519434628975265156e+00 2.329870053349491599e+00
4.533568904593639814e+00 2.333178130875385392e+00
4.547703180212014473e+00 2.336496051376174332e+00
4.561837455830389132e+00 2.339823707240499484e+00
4.575971731448763791e+00 2.343160992290024947e+00
4.590106007067138449e+00 2.346507801759259326e+00
4.604240282685513108e+00 2.349864032275586823e+00
4.618374558303886879e+00 2.353229581839493711e+00
4.632508833922261537e+00 2.356604349805027532e+00
4.646643109540636196e+00 2.359988236860450339e+00
4.660777385159010855e+00 2.363381145009128215e+00
4.674911660777385514e+00 2.366782977550623279e+00
4.689045936395760172e+00 2.370193639062023294e+00
4.703180212014133943e+00 2.373613035379490643e+00
4.717314487632509490e+00 2.377041073580036024e+00
4.731448763250883260e+00 2.380477661963514180e+00
4.745583038869257919e+00 2.383922710034859005e+00
4.759717314487632578e+00 2.387376128486539351e+00
4.773851590106006348e+00 2.390837829181239105e+00
4.787985865724381895e+00 2.394307725134772635e+00
4.802120141342756554e+00 2.397785730499228052e+00
4.816254416961131213e+00 2.401271760546328071e+00
4.830388692579505872e+00 2.404765731651032912e+00
4.844522968197880530e+00 2.408267561275355462e+00
4.858657243816254301e+00 2.411777167952406487e+00
4.872791519434628960e+00 2.415294471270670762e+00
4.886925795053003618e+00 2.418819391858489265e+00
4.901060070671378277e+00 2.422351851368775399e+00
4.915194346289752936e+00 2.425891772463948826e+00
4.929328621908127595e+00 2.429439078801082452e+00
4.943462897526502253e+00 2.432993695017269697e+00
4.957597173144876912e+00 2.436555546715206244e+00
4.971731448763251571e+00 2.440124560448972080e+00
4.985865724381625341e+00 2.443700663710052901e+00
5.000000000000000000e+00 2.447283784913531601e+00
4.985881714015214961e+00 2.430587106942901698e+00
4.971763428030430809e+00 2.414243288755370642e+00
4.957645142045645770e+00 2.398233024828916538e+00
4.943526856060861618e+00 2.382538458364103384e+00
4.929408570076076579e+00 2.367143044058369394e+00
4.915290284091292428e+00 2.352031426341760767e+00
4.901171998106507388e+00 2.337189331058600050e+00
4.887053712121722349e+00 2.322603468875720001e+00
4.872935426136938197e+00 2.308261448945807537e+00
4.858817140152153158e+00 2.294151701562636259e+00
4.844698854167369007e+00 2.280263408720575757e+00
4.830580568182583967e+00 2.266586441639161453e+00
4.816462282197799816e+00 2.253111304439561202e+00
4.802343996213014776e+00 2.239829083266913212e+00
4.788225710228229737e+00 2.226731400244036152e+00
4.774107424243445585e+00 2.213810371720309256e+00
4.759989138258660546e+00 2.201058570346738019e+00
4.745870852273875506e+00 2.188468990566073025e+00
4.731752566289091355e+00 2.176035017156721985e+00
4.717634280304306316e+00 2.163750396512396090e+00
4.703515994319522164e+00 2.151609210376807635e+00
4.689397708334737125e+00 2.139605851785290724e+00
4.675279422349952085e+00 2.127735002993517810e+00
4.661161136365167934e+00 2.115991615198200115e+00
4.647042850380382895e+00 2.104370889876305828e+00
4.632924564395597855e+00 2.092868261588268997e+00
4.618806278410813704e+00 2.081479382107312759e+00
4.604687992426028664e+00 2.070200105751658359e+00
4.590569706441244513e+00 2.059026475809331735e+00
4.576451420456459473e+00 2.047954711956650353e+00
4.562333134471675322e+00 2.036981198581620855e+00
4.548214848486890283e+00 2.026102473932395398e+00
4.534096562502105243e+00 2.015315220018901954e+00
4.519978276517321092e+00 2.004616253202841314e+00
4.505859990532536052e+00 1.994002515417545585e+00
4.491741704547751901e+00 1.983471065964826474e+00
4.477623418562966862e+00 1.973019073840952098e+00
4.463505132578181822e+00 1.962643810548447831e+00
4.449386846593397671e+00 1.952342643354395335e+00
4.435268560608612631e+00 1.942113028959598253e+00
4.421150274623828480e+00 1.931952507546207176e+00
4.407031988639043441e+00 1.921858697174369413e+00
4.392913702654259289e+00 1.911829288501124102e+00
4.378795416669474250e+00 1.901862039797146631e+00
4.364677130684690098e+00 1.891954772239169635e+00
4.350558844699905059e+00 1.882105365457835910e+00
4.336440558715120019e+00 1.872311753322566386e+00
4.322322272730335868e+00 1.862571919946637511e+00
4.308203986745550829e+00 1.852883895897170508e+00
4.294085700760766677e+00 1.843245754596082753e+00
4.279967414775981638e+00 1.833655608899278366e+00
4.265849128791196598e+00 1.824111607842531235e+00
4.251730842806412447e+00 1.814611933543520017e+00
4.237612556821628296e+00 1.805154798250439896e+00
4.223494270836843256e+00 1.795738441528522467e+00
4.209375984852058217e+00 1.786361127576565622e+00
4.195257698867274065e+00 1.777021142666363129e+00
4.181139412882489026e+00 1.767716792698573292e+00
4.167021126897704875e+00 1.758446400869272619e+00
4.152902840912919835e+00 1.749208305441935618e+00
4.138784554928134796e+00 1.740000857620236152e+00
4.124666268943350644e+00 1.730822419517487276e+00
4.110547982958565605e+00 1.721671362219068691e+00
4.096429696973781454e+00 1.712546063934604401e+00
4.082311410988996414e+00 1.703444908237052635e+00
4.068193125004211375e+00 1.694366282386280620e+00
4.054074839019427223e+00 1.685308575735013026e+00
4.039956553034643072e+00 1.676270178215393702e+00
4.025838267049858032e+00 1.667249478904693882e+00
4.011719981065072993e+00 1.658244864668976470e+00
3.997601695080288398e+00 1.649254718883783610e+00
3.983483409095503358e+00 1.640277420231162075e+00
3.969365123110719207e+00 1.631311341572538653e+00
3.955246837125934167e+00 1.622354848897171298e+00
3.941128551141149572e+00 1.613406300346057032e+00
3.927010265156364976e+00 1.604464045311362996e+00
3.912891979171580825e+00 1.595526423611556277e+00
3.898773693186795786e+00 1.586591764742549815e+00
3.884655407202010746e+00 1.577658387205266743e+00
3.870537121217226595e+00 1.568724597910117868e+00
3.856418835232441555e+00 1.559788691658939408e+00
3.842300549247657404e+00 1.550848950704997620e+00
3.828182263262872365e+00 1.541903644391660944e+00
3.814063977278087325e+00 1.532951028870385590e+00
3.799945691293303174e+00 1.523989346898602548e+00
3.785827405308518134e+00 1.515016827718081771e+00
3.771709119323733983e+00 1.506031687014295350e+00
3.757590833338948944e+00 1.497032126957197118e+00
3.743472547354163904e+00 1.488016336323768174e+00
3.729354261369379753e+00 1.478982490702529295e+00
3.715235975384595157e+00 1.469928752780090608e+00
3.701117689399810562e+00 1.460853272709648154e+00
3.686999403415025522e+00 1.451754188561129366e+00
3.672881117430240927e+00 1.442629626852489633e+00
3.658762831445456332e+00 1.433477703161434080e+00
3.644644545460671736e+00 1.424296522816562272e+00
3.630526259475887141e+00 1.415084181666668828e+00
3.616407973491102101e+00 1.405838766926621686e+00
3.602289687506317506e+00 1.396558358097909069e+00
3.588171401521532911e+00 1.387241027961608753e+00
3.574053115536748315e+00 1.377884843641147716e+00
3.559934829551963276e+00 1.368487867731830399e+00
3.545816543567178680e+00 1.359048159493709385e+00
3.531698257582394085e+00 1.349563776103907875e+00
3.517579971597609934e+00 1.340032773964084489e+00
3.503461685612824894e+00 1.330453210058213598e+00
3.489343399628039855e+00 1.320823143355397855e+00
3.475225113643255703e+00 1.311140636251881153e+00
3.461106827658471552e+00 1.301403756045925952e+00
3.446988541673686512e+00 1.291610576438660951e+00
3.432870255688901473e+00 1.281759179053451492e+00
3.418751969704116433e+00 1.271847654965757579e+00
3.404633683719332282e+00 1.261874106234876614e+00
3.390515397734548131e+00 1.251836647428351990e+00
3.376397111749763091e+00 1.241733407129245847e+00
3.362278825764978052e+00 1.231562529415827667e+00
3.348160539780193012e+00 1.221322175302630875e+00
3.334042253795408861e+00 1.211010524131193256e+00
3.319923967810624710e+00 1.200625774898162135e+00
3.305805681825839670e+00 1.190166147507815797e+00
3.291687395841054631e+00 1.179629883935407575e+00
3.277569109856270479e+00 1.169015249287096658e+00
3.263450823871485884e+00 1.158320532741629050e+00
3.249332537886700845e+00 1.147544048358240865e+00
3.235214251901916249e+00 1.136684135734718826e+00
3.221095965917131210e+00 1.125739160498852920e+00
3.206977679932347058e+00 1.114707514616001038e+00
3.192859393947562463e+00 1.103587616494853041e+00
3.178741107962777424e+00 1.092377910872988522e+00
3.164622821977992828e+00 1.081076868463266338e+00
3.150504535993208233e+00 1.069682985341645187e+00
3.136386250008423193e+00 1.058194782056605554e+00
3.122267964023639042e+00 1.046610802440010701e+00
3.108149678038854002e+00 1.034929612098947516e+00
3.094031392054069407e+00 1.023149796567930592e+00
3.079913106069284812e+00 1.011269959100747906e+00
3.065794820084500660e+00 9.992887180812988213e-01
3.051676534099715621e+00 9.872047040329267054e-01
3.037558248114930581e+00 9.750165562060799651e-01
3.023439962130145986e+00 9.627229187246170161e-01
3.009321676145361391e+00 9.503224362717317408e-01
2.995203390160577239e+00 9.378137492972924427e-01
2.981085104175792200e+00 9.251954887294147056e-01
2.966966818191007160e+00 9.124662701742789483e-01
2.952848532206223009e+00 8.996246875895674844e-01
2.938730246221438414e+00 8.866693064184634210e-01
2.924611960236653818e+00 8.735986561728403821e-01
2.910493674251868779e+00 8.604112224561303313e-01
2.896375388267083739e+00 8.471054384183170916e-01
2.882257102282299588e+00 8.336796756376004813e-01
2.868138816297514992e+00 8.201322344254127206e-01
2.854020530312730397e+00 8.064613335537089700e-01
2.839902244327945358e+00 7.926650994056746447e-01
2.825783958343161206e+00 7.787415545532739847e-01
2.811665672358376167e+00 7.646886057673072390e-01
2.797547386373591571e+00 7.505040314678651514e-01
2.783429100388806976e+00 7.361854686252160551e-01
2.769310814404022381e+00 7.217303991232963956e-01
2.755192528419237341e+00 7.071361355999591369e-01
2.741074242434452746e+00 6.923998067800661849e-01
2.726955956449668150e+00 6.775183423193373855e-01
2.712837670464883555e+00 6.624884571785202292e-01
2.698719384480098515e+00 6.473066355490435519e-01
2.684601098495313920e+00 6.319691143526955379e-01
2.670482812510529325e+00 6.164718663391313136e-01
2.656364526525744729e+00 6.008105828061219844e-01
2.642246240540960134e+00 5.849806559683204954e-01
2.628127954556175538e+00 5.689771610010782021e-01
2.614009668571390943e+00 5.527948377863316498e-01
2.599891382586605904e+00 5.364280723878718238e-01
2.585773096601821308e+00 5.198708782833937336e-01
2.571654810617036713e+00 5.031168773805053673e-01
2.557536524632252117e+00 4.861592808434958002e-01
2.543418238647467522e+00 4.689908697569235008e-01
2.529299952662682927e+00 4.516039756511501246e-01
2.515181666677898331e+00 4.339904609136913671e-01
2.501063380693113292e+00 4.161416991087278916e-01
2.486945094708328696e+00 3.980485552253214543e-01
2.472826808723544101e+00 3.797013658727532714e-01
2.458708522738759505e+00 3.610899194390719824e-01
2.444590236753974910e+00 3.422034362262225682e-01
2.430471950769190315e+00 3.230305485722721470e-01
2.416353664784405719e+00 3.035592809680270343e-01
2.402235378799621124e+00 2.837770301719995669e-01
2.388117092814836084e+00 2.636705453240300590e-01
2.373998806830051489e+00 2.432259080541515628e-01
2.359880520845266894e+00 2.224285125793515339e-01
2.345762234860482298e+00 2.012630457768996017e-01
2.331643948875697259e+00 1.797134672188710203e-01
2.317525662890912663e+00 1.577629891484525482e-01
2.303407376906128068e+00 1.353940563746648118e-01
2.289289090921343472e+00 1.125883260582937334e-01
2.275170804936558433e+00 8.932664735823606095e-02
2.261052518951773838e+00 6.558904090411120380e-02
2.246934232966989242e+00 4.135467805807881841e-02
2.232815946982204647e+00 1.660185992633161217e-02
2.218697660997420051e+00 -8.692003921154616355e-03
2.204579375012635456e+00 -3.455041706521431305e-02
2.190461089027850861e+00 -6.099781822941161002e-02
2.176342803043065821e+00 -8.805960369176618618e-02
2.162224517058281226e+00 -1.157621501571004380e-01
2.148106231073497074e+00 -1.441328381281234972e-01
2.133987945088712035e+00 -1.732000758091619130e-01
2.119869659103926995e+00 -2.029933235708989425e-01
2.105751373119142844e+00 -2.335431189972330956e-01
2.091633087134357805e+00 -2.648811025263389518e-01
2.077514801149573653e+00 -2.970400436870042626e-01
2.063396515164788614e+00 -3.300538679182580259e-01
2.049278229180004463e+00 -3.639576839448191992e-01
2.035159943195219423e+00 -3.987878116630948488e-01
2.021041657210434384e+00 -4.345818104717977248e-01
2.006923371225650232e+00 -4.713785079579655979e-01
1.992805085240865193e+00 -5.092180288226575424e-01
1.978686799256080819e+00 -5.481418239009461235e-01
1.964568513271296002e+00 -5.881926990977978109e-01
1.950450227286511629e+00 -6.294148440246554177e-01
1.936331941301726589e+00 -6.718538600811203576e-01
1.922213655316942438e+00 -7.155567876815400741e-01
1.908095369332157398e+00 -7.605721322777369009e-01
1.893977083347372359e+00 -8.069498887759510852e-01
1.879858797362588207e+00 -8.547415638886634026e-01
1.865740511377803168e+00 -9.040001958996385367e-01
1.851622225393018795e+00 -9.547803712535886111e-01
1.837503939408233977e+00 -1.007138237310043927e+00
1.823385653423449604e+00 -1.061131510524144783e+00
1.809267367438664786e+00 -1.116819479235535928e+00
1.795149081453879747e+00 -1.174263000159865067e+00
1.781030795469095374e+00 -1.233524487586363794e+00
1.766912509484310556e+00 -1.294667894189235113e+00
1.752794223499526183e+00 -1.357758682260899796e+00
1.738675937514741143e+00 -1.422863784071990656e+00
1.724557651529956992e+00 -1.490051549956719290e+00
1.710439365545171952e+00 -1.559391682614362562e+00
1.696321079560387135e+00 -1.630955156008414786e+00
1.682202793575602762e+00 -1.704814117136800977e+00
1.668084507590817722e+00 -1.781041768840163408e+00
1.653966221606033571e+00 -1.859712231713423369e+00
1.639847935621248531e+00 -1.940900383090759851e+00
1.625729649636464158e+00 -2.024681670988450755e+00
1.611611363651679341e+00 -2.111131900817758478e+00
1.597493077666894301e+00 -2.200326992624297873e+00
1.583374791682109928e+00 -2.292342706576241618e+00
1.569256505697325110e+00 -2.387254334416013979e+00
1.555138219712540737e+00 -2.485136354614305265e+00
1.541019933727755920e+00 -2.586062049028353016e+00
1.526901647742971546e+00 -2.690103078974009243e+00
1.512783361758186507e+00 -2.797329018782202414e+00
1.498665075773402355e+00 -2.907806845131263529e+00
1.484546789788617316e+00 -3.021600380736961355e+00
1.470428503803832276e+00 -3.138769691349037050e+00
1.456310217819048125e+00 -3.259370435456368398e+00
1.442191931834263086e+00 -3.383453166649579291e+00
1.428073645849478712e+00 -3.511062589238380660e+00
1.413955359864693895e+00 -3.642236768477632225e+00


==> data/simulations_0.05.txt <==
1.000000000000000000e+00 5.467258339119472968e-03
1.069767441860465018e+00 3.577570591524818489e-01
1.139534883720930258e+00 6.502755636758027480e-01
1.209302325581395277e+00 8.995191302502644204e-01
1.279069767441860517e+00 1.117552313251474194e+00
1.348837209302325535e+00 1.313173979248333012e+00
1.418604651162790775e+00 1.492467333361998882e+00
1.488372093023255793e+00 1.659248634376785159e+00
1.558139534883720811e+00 1.815533485133350000e+00
1.627906976744186052e+00 1.962000993182213548e+00
1.697674418604651292e+00 2.098419567968059507e+00
1.767441860465116310e+00 2.224016151024990950e+00
1.837209302325581328e+00 2.337785557343695864e+00
1.906976744186046568e+00 2.438740749794223284e+00
1.976744186046511809e+00 2.526102810238409990e+00
2.046511627906976827e+00 2.599427375661277573e+00
2.116279069767441623e+00 2.658666000380144112e+00
2.186046511627906863e+00 2.704166428170456271e+00
2.255813953488372103e+00 2.736622793351184857e+00
2.325581395348837344e+00 2.756992325475017047e+00
2.395348837209302140e+00 2.766397151968911228e+00
2.465116279069767824e+00 2.782960268793073233e+00
2.534883720930232620e+00 2.799218905519757161e+00
2.604651162790697860e+00 2.810532089637521658e+00
2.674418604651162656e+00 2.817980677432824432e+00
2.744186046511628341e+00 2.822508260091301402e+00
2.813953488372093137e+00 2.824915613875830012e+00
2.883720930232557933e+00 2.825865975167591859e+00
2.953488372093023617e+00 2.825896978030539852e+00
3.023255813953488857e+00 2.825435941848834176e+00
3.093023255813953654e+00 2.824816141345198872e+00
3.162790697674418450e+00 2.824292534621703599e+00
3.232558139534883690e+00 2.824056085399980098e+00
3.302325581395348930e+00 2.824246284580804733e+00
3.372093023255814170e+00 2.824961781006471995e+00
3.441860465116278966e+00 2.826269211143062510e+00
3.511627906976744207e+00 2.828210410092385718e+00
3.581395348837209003e+00 2.830808222661516105e+00
3.651162790697674687e+00 2.834071135788493123e+00
3.720930232558139483e+00 2.837996937890900462e+00
3.790697674418604279e+00 2.842575586563302004e+00
3.860465116279069964e+00 2.847791439445391592e+00
3.930232558139535204e+00 2.853624977324590528e+00
4.000000000000000000e+00 2.860054125262888380e+00
3.930106901617964610e+00 2.719913651851741943e+00
3.860213803235929664e+00 2.593668460437576151e+00
3.790320704853893830e+00 2.478557063660774773e+00
3.720427606471858883e+00 2.372485339317797592e+00
3.650534508089823493e+00 2.273847836317146598e+00
3.580641409707788547e+00 2.181396782268623991e+00
3.510748311325752713e+00 2.094148056989156625e+00
3.440855212943717767e+00 2.011313564156990363e+00
3.370962114561682377e+00 1.932251943631157820e+00
3.301069016179647431e+00 1.856431896885704314e+00
3.231175917797611596e+00 1.783404125560464237e+00
3.161282819415576206e+00 1.712779079860182518e+00
3.091389721033541260e+00 1.644208528213891407e+00
3.021496622651505426e+00 1.577369521437328004e+00
2.951603524269470480e+00 1.511949730339362530e+00
2.881710425887435090e+00 1.447633455437100425e+00
2.811817327505400144e+00 1.384087891973204032e+00
2.741924229123364309e+00 1.320949518178984539e+00
2.672031130741329363e+00 1.257810779621624020e+00
2.602138032359293973e+00 1.194207567507750589e+00
2.532244933977258583e+00 1.129608305563384762e+00
2.462351835595223193e+00 1.063405700283702071e+00
2.392458737213188247e+00 9.949122531941800851e-01
2.322565638831152857e+00 9.233603038167168542e-01
2.252672540449117466e+00 8.479064410835781551e-01
2.182779442067082076e+00 7.676383460021791727e-01
2.112886343685046686e+00 6.815793218871789572e-01
2.042993245303011296e+00 5.886819099443850734e-01
1.973100146920976128e+00 4.877973583707802541e-01
1.903207048538940738e+00 3.776029982811663355e-01
1.833313950156905570e+00 2.564658436130915486e-01
1.763420851774870179e+00 1.222191262924086919e-01
1.693527753392835011e+00 -2.817042815756383434e-02
1.623634655010799621e+00 -1.990640436480516640e-01
1.553741556628764453e+00 -3.967599864238974261e-01
1.483848458246729063e+00 -6.302782443113810196e-01
1.413955359864693895e+00 -9.123774014876180338e-01

